A Comparison for Anti-noise Robustness of Deep Learning Classification Methods on a Tiny Object Image Dataset: from Convolutional Neural Network to Visual Transformer and Performer

Image classification has achieved unprecedented advance with the the rapid development of deep learning. However, the classification of tiny object images is still not well investigated. In this paper, we first briefly review the development of Convolutional Neural Network and Visual Transformer in deep learning, and introduce the sources and development of conventional noises and adversarial attacks. Then we use various models of Convolutional Neural Network and Visual Transformer to conduct a series of experiments on the image dataset of tiny objects (sperms and impurities), and compare various evaluation metrics in the experimental results to obtain a model with stable performance. Finally, we discuss the problems in the classification of tiny objects and make a prospect for the classification of tiny objects in the future.

==> figures/shiyan/Alexnet/exponential-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：5.8558597


==> figures/shiyan/Alexnet/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.8997901364113327
总测试时间：5.7328212


==> figures/shiyan/Alexnet/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.834   | 0.982  |    0.827    |  0.902   |
|    S    |   0.981   | 0.827  |    0.982    |  0.897   |
| Average |   0.907   | 0.905  |    0.905    |   0.9    |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.7082896117523609
总测试时间：5.78501


==> figures/shiyan/Alexnet/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.617   | 0.998  |    0.452    |  0.763   |
|    S    |   0.996   | 0.452  |    0.998    |  0.622   |
| Average |   0.806   | 0.725  |    0.725    |  0.692   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.720881427072403
总测试时间：5.7987916


==> figures/shiyan/Alexnet/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.628   | 0.998  |    0.476    |  0.771   |
|    S    |   0.996   | 0.476  |    0.998    |  0.644   |
| Average |   0.812   | 0.737  |    0.737    |  0.708   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.5162644281217209
总测试时间：5.79007


==> figures/shiyan/Alexnet/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.493   | 0.999  |    0.089    |   0.66   |
|    S    |   0.989   | 0.089  |    0.999    |  0.163   |
| Average |   0.741   | 0.544  |    0.544    |  0.412   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/possion/acc_time_net_test.txt <==
测试准确率：0.9150052465897167
总测试时间：5.8024682


==> figures/shiyan/Alexnet/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.868   | 0.965  |     0.87    |  0.914   |
|    S    |   0.966   |  0.87  |    0.965    |  0.915   |
| Average |   0.917   | 0.917  |    0.917    |  0.915   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：5.7931273


==> figures/shiyan/Alexnet/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.816894018887723
总测试时间：5.7863165


==> figures/shiyan/Alexnet/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.723   | 0.989  |    0.665    |  0.835   |
|    S    |   0.985   | 0.665  |    0.989    |  0.794   |
| Average |   0.854   | 0.827  |    0.827    |  0.814   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.7061909758656874
总测试时间：5.8236852


==> figures/shiyan/Alexnet/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.616   | 0.994  |    0.451    |  0.761   |
|    S    |   0.989   | 0.451  |    0.994    |  0.619   |
| Average |   0.803   | 0.723  |    0.723    |   0.69   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.885099685204617
总测试时间：5.7959254


==> figures/shiyan/Alexnet/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.812   | 0.983  |    0.798    |  0.889   |
|    S    |   0.982   | 0.798  |    0.983    |   0.88   |
| Average |   0.897   |  0.89  |     0.89    |  0.885   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.8557187827911857
总测试时间：5.8218316


==> figures/shiyan/Alexnet/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.769   | 0.991  |    0.736    |  0.866   |
|    S    |   0.989   | 0.736  |    0.991    |  0.844   |
| Average |   0.879   | 0.863  |    0.863    |  0.855   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/test/acc_time_net_test.txt <==
测试准确率：0.9275970619097587
总测试时间：5.7345555


==> figures/shiyan/Alexnet/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.915   | 0.933  |    0.923    |  0.924   |
|    S    |    0.94   | 0.923  |    0.933    |  0.931   |
| Average |   0.928   | 0.928  |    0.928    |  0.928   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/train/acc_time_AlexNet_val.txt <==
最高准确率：0.9690775681341719
最高准确率所在epoch：67
总训练时间：1542.2289994


==> figures/shiyan/Alexnet/train/table-AlexNet.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.953   | 0.982  |    0.958    |    0.982    |  0.967   |
| S |   0.984   | 0.958  |    0.982    |    0.958    |  0.971   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/Alexnet/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：5.8483917


==> figures/shiyan/Alexnet/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.6825813221406086
总测试时间：5.840008600000001


==> figures/shiyan/Alexnet/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.983   |  0.33  |    0.995    |  0.494   |
|    S    |   0.626   | 0.995  |     0.33    |  0.769   |
| Average |   0.804   | 0.663  |    0.663    |  0.632   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Alexnet/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8368310598111228
总测试时间：5.7957389


==> figures/shiyan/Alexnet/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.98   | 0.666  |    0.988    |  0.793   |
|    S    |    0.77   | 0.988  |    0.666    |  0.865   |
| Average |   0.875   | 0.827  |    0.827    |  0.829   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/exponential-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：34.114369800000006


==> figures/shiyan/Dense121/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.934417628541448
总测试时间：34.4559041


==> figures/shiyan/Dense121/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.918   | 0.945  |    0.925    |  0.931   |
|    S    |    0.95   | 0.925  |    0.945    |  0.937   |
| Average |   0.934   | 0.935  |    0.935    |  0.934   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.6988457502623295
总测试时间：33.9079148


==> figures/shiyan/Dense121/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.614   | 0.966  |    0.462    |  0.751   |
|    S    |    0.94   | 0.462  |    0.966    |   0.62   |
| Average |   0.777   | 0.714  |    0.714    |  0.686   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.4737670514165792
总测试时间：33.810511999999996


==> figures/shiyan/Dense121/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.472   |  1.0   |    0.008    |  0.641   |
|    S    |    1.0    | 0.008  |     1.0     |  0.016   |
| Average |   0.736   | 0.504  |    0.504    |  0.328   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.47114375655823715
总测试时间：34.1014439


==> figures/shiyan/Dense121/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |    0.003    |  0.639   |
|    S    |    1.0    | 0.003  |     1.0     |  0.006   |
| Average |   0.735   | 0.502  |    0.502    |  0.322   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/possion/acc_time_net_test.txt <==
测试准确率：0.9674711437565582
总测试时间：36.4747037


==> figures/shiyan/Dense121/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.954   | 0.978  |    0.958    |  0.966   |
|    S    |    0.98   | 0.958  |    0.978    |  0.969   |
| Average |   0.967   | 0.968  |    0.968    |  0.968   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：35.6690064


==> figures/shiyan/Dense121/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.9354669464847849
总测试时间：35.844507300000004


==> figures/shiyan/Dense121/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.932   | 0.931  |     0.94    |  0.931   |
|    S    |   0.939   |  0.94  |    0.931    |  0.939   |
| Average |   0.935   | 0.935  |    0.935    |  0.935   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.8798530954879329
总测试时间：35.835406400000004


==> figures/shiyan/Dense121/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.829   | 0.937  |    0.829    |   0.88   |
|    S    |   0.937   | 0.829  |    0.937    |   0.88   |
| Average |   0.883   | 0.883  |    0.883    |   0.88   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.835781741867786
总测试时间：35.960139000000005


==> figures/shiyan/Dense121/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.746   | 0.985  |    0.703    |  0.849   |
|    S    |   0.982   | 0.703  |    0.985    |  0.819   |
| Average |   0.864   | 0.844  |    0.844    |  0.834   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.6684155299055614
总测试时间：35.9904644


==> figures/shiyan/Dense121/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.588   |  0.98  |    0.393    |  0.735   |
|    S    |   0.957   | 0.393  |     0.98    |  0.557   |
| Average |   0.773   | 0.687  |    0.687    |  0.646   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/test/acc_time_net_test.txt <==
测试准确率：0.9805876180482687
总测试时间：33.6431353


==> figures/shiyan/Dense121/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.966   | 0.993  |    0.969    |  0.979   |
|    S    |   0.994   | 0.969  |    0.993    |  0.981   |
| Average |    0.98   | 0.981  |    0.981    |   0.98   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/train/acc_time_densenet121_val.txt <==
最高准确率：0.9806079664570231
最高准确率所在epoch：96
总训练时间：7800.237205300001


==> figures/shiyan/Dense121/train/table-densenet121.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.967   | 0.992  |     0.97    |    0.992    |  0.979   |
| S |   0.993   |  0.97  |    0.992    |     0.97    |  0.981   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/Dense121/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.4774396642182581
总测试时间：35.6847316


==> figures/shiyan/Dense121/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.473   | 0.997  |    0.018    |  0.642   |
|    S    |   0.857   | 0.018  |    0.997    |  0.035   |
| Average |   0.665   | 0.507  |    0.507    |  0.338   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7198321091290661
总测试时间：35.8398867


==> figures/shiyan/Dense121/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.797   | 0.541  |    0.878    |  0.645   |
|    S    |   0.684   | 0.878  |    0.541    |  0.769   |
| Average |   0.741   |  0.71  |     0.71    |  0.707   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Dense121/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8189926547743966
总测试时间：34.063560800000005


==> figures/shiyan/Dense121/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.858   | 0.736  |    0.892    |  0.792   |
|    S    |   0.793   | 0.892  |    0.736    |   0.84   |
| Average |   0.825   | 0.814  |    0.814    |  0.816   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/exponential-1/acc_time_net_test.txt <==
测试准确率：0.4664218258132214
总测试时间：24.870026799999998


==> figures/shiyan/Googlenet/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.468   | 0.993  |     0.0     |  0.636   |
|    S    |    0.0    |  0.0   |    0.993    |   0.0    |
| Average |   0.234   | 0.496  |    0.496    |  0.318   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.7848898216159497
总测试时间：24.0505863


==> figures/shiyan/Googlenet/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.693   | 0.972  |    0.619    |  0.809   |
|    S    |   0.962   | 0.619  |    0.972    |  0.753   |
| Average |   0.828   | 0.796  |    0.796    |  0.781   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.5650577124868835
总测试时间：23.9785592


==> figures/shiyan/Googlenet/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.52   |  0.98  |    0.198    |  0.679   |
|    S    |   0.917   | 0.198  |     0.98    |  0.326   |
| Average |   0.718   | 0.589  |    0.589    |  0.503   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.45068205666316896
总测试时间：24.167293700000002


==> figures/shiyan/Googlenet/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.458   | 0.936  |    0.021    |  0.615   |
|    S    |   0.269   | 0.021  |    0.936    |  0.039   |
| Average |   0.363   | 0.478  |    0.478    |  0.327   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.46799580272822666
总测试时间：24.2212044


==> figures/shiyan/Googlenet/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.469   | 0.991  |    0.005    |  0.637   |
|    S    |   0.385   | 0.005  |    0.991    |   0.01   |
| Average |   0.427   | 0.498  |    0.498    |  0.324   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/possion/acc_time_net_test.txt <==
测试准确率：0.9312696747114375
总测试时间：24.2213569


==> figures/shiyan/Googlenet/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.892   | 0.971  |    0.896    |   0.93   |
|    S    |   0.972   | 0.896  |    0.971    |  0.932   |
| Average |   0.932   | 0.934  |    0.934    |  0.931   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.44333683105981114
总测试时间：25.3261692


==> figures/shiyan/Googlenet/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.455   | 0.944  |     0.0     |  0.614   |
|    S    |    0.0    |  0.0   |    0.944    |   0.0    |
| Average |   0.228   | 0.472  |    0.472    |  0.307   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.8494228751311648
总测试时间：24.197273300000003


==> figures/shiyan/Googlenet/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.773   | 0.962  |     0.75    |  0.857   |
|    S    |   0.957   |  0.75  |    0.962    |  0.841   |
| Average |   0.865   | 0.856  |    0.856    |  0.849   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.7140608604407135
总测试时间：24.4816341


==> figures/shiyan/Googlenet/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.626   | 0.971  |    0.487    |  0.761   |
|    S    |    0.95   | 0.487  |    0.971    |  0.644   |
| Average |   0.788   | 0.729  |    0.729    |  0.702   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.5907660020986358
总测试时间：26.3899604


==> figures/shiyan/Googlenet/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.534   | 0.996  |    0.232    |  0.695   |
|    S    |   0.983   | 0.232  |    0.996    |  0.375   |
| Average |   0.758   | 0.614  |    0.614    |  0.535   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.5272822665267576
总测试时间：24.1887391


==> figures/shiyan/Googlenet/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.498   | 0.998  |    0.111    |  0.664   |
|    S    |   0.982   | 0.111  |    0.998    |  0.199   |
| Average |    0.74   | 0.555  |    0.555    |  0.432   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/test/acc_time_net_test.txt <==
测试准确率：0.9622245540398741
总测试时间：17.2287037


==> figures/shiyan/Googlenet/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.939   | 0.983  |    0.944    |   0.96   |
|    S    |   0.985   | 0.944  |    0.983    |  0.964   |
| Average |   0.962   | 0.963  |    0.963    |  0.962   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/train/acc_time_GoogleNet_val.txt <==
最高准确率：0.9612159329140462
最高准确率所在epoch：66
总训练时间：3749.4664433999997


==> figures/shiyan/Googlenet/train/table-GoogLeNet.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.934   | 0.987  |    0.939    |    0.987    |   0.96   |
| S |   0.988   | 0.939  |    0.987    |    0.939    |  0.963   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/Googlenet/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.3882476390346275
总测试时间：24.3869065


==> figures/shiyan/Googlenet/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.414   |  0.73  |    0.086    |  0.528   |
|    S    |   0.264   | 0.086  |     0.73    |   0.13   |
| Average |   0.339   | 0.408  |    0.408    |  0.329   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7623294858342078
总测试时间：24.0319065


==> figures/shiyan/Googlenet/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.972   | 0.508  |    0.987    |  0.667   |
|    S    |   0.694   | 0.987  |    0.508    |  0.815   |
| Average |   0.833   | 0.748  |    0.748    |  0.741   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Googlenet/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8462749213011542
总测试时间：24.447169799999998


==> figures/shiyan/Googlenet/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.955   | 0.706  |     0.97    |  0.812   |
|    S    |   0.789   |  0.97  |    0.706    |   0.87   |
| Average |   0.872   | 0.838  |    0.838    |  0.841   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/exponential-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：16.9499255


==> figures/shiyan/ResNet50/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.8394543546694648
总测试时间：17.096834700000002


==> figures/shiyan/ResNet50/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.754   | 0.977  |    0.718    |  0.851   |
|    S    |   0.972   | 0.718  |    0.977    |  0.826   |
| Average |   0.863   | 0.847  |    0.847    |  0.838   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.5451206715634838
总测试时间：17.1450521


==> figures/shiyan/ResNet50/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.508   | 0.993  |    0.148    |  0.672   |
|    S    |   0.962   | 0.148  |    0.993    |  0.257   |
| Average |   0.735   |  0.57  |     0.57    |  0.464   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.4706190975865687
总测试时间：17.109845200000002


==> figures/shiyan/ResNet50/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |    0.002    |  0.639   |
|    S    |    1.0    | 0.002  |     1.0     |  0.004   |
| Average |   0.735   | 0.501  |    0.501    |  0.322   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：17.1770022


==> figures/shiyan/ResNet50/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/possion/acc_time_net_test.txt <==
测试准确率：0.9580272822665268
总测试时间：17.193344800000002


==> figures/shiyan/ResNet50/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.927   | 0.989  |    0.931    |  0.957   |
|    S    |   0.989   | 0.931  |    0.989    |  0.959   |
| Average |   0.958   |  0.96  |     0.96    |  0.958   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：17.3083


==> figures/shiyan/ResNet50/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.8226652675760755
总测试时间：17.1543187


==> figures/shiyan/ResNet50/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.732   | 0.981  |    0.682    |  0.838   |
|    S    |   0.976   | 0.682  |    0.981    |  0.803   |
| Average |   0.854   | 0.831  |    0.831    |   0.82   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.640083945435467
总测试时间：17.1520015


==> figures/shiyan/ResNet50/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.567   | 0.992  |    0.328    |  0.722   |
|    S    |   0.979   | 0.328  |    0.992    |  0.491   |
| Average |   0.773   |  0.66  |     0.66    |  0.606   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.6206715634837355
总测试时间：17.1775848


==> figures/shiyan/ResNet50/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.553   | 0.999  |    0.286    |  0.712   |
|    S    |   0.997   | 0.286  |    0.999    |  0.444   |
| Average |   0.775   | 0.643  |    0.643    |  0.578   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.5199370409233998
总测试时间：17.2733055


==> figures/shiyan/ResNet50/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.494   |  1.0   |    0.095    |  0.661   |
|    S    |    1.0    | 0.095  |     1.0     |  0.174   |
| Average |   0.747   | 0.547  |    0.547    |  0.418   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/test/acc_time_net_test.txt <==
测试准确率：0.9779643231899265
总测试时间：17.175675299999998


==> figures/shiyan/ResNet50/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.966   | 0.988  |    0.969    |  0.977   |
|    S    |   0.989   | 0.969  |    0.988    |  0.979   |
| Average |   0.978   | 0.978  |    0.978    |  0.978   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/train/acc_time_ResNet50_val.txt <==
最高准确率：0.9764150943396226
最高准确率所在epoch：77
总训练时间：7163.3735996000005


==> figures/shiyan/ResNet50/train/table-ResNet50.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.959   | 0.992  |    0.962    |    0.992    |  0.975   |
| S |   0.993   | 0.962  |    0.992    |    0.962    |  0.977   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/ResNet50/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.3289611752360965
总测试时间：17.1712267


==> figures/shiyan/ResNet50/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.382   | 0.694  |    0.006    |  0.493   |
|    S    |   0.021   | 0.006  |    0.694    |  0.009   |
| Average |   0.201   |  0.35  |     0.35    |  0.251   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7864637985309548
总测试时间：17.225998


==> figures/shiyan/ResNet50/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.878   | 0.634  |    0.922    |  0.736   |
|    S    |    0.74   | 0.922  |    0.634    |  0.821   |
| Average |   0.809   | 0.778  |    0.778    |  0.778   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/ResNet50/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.838405036726128
总测试时间：17.1407746


==> figures/shiyan/ResNet50/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.862   | 0.781  |    0.889    |   0.82   |
|    S    |   0.821   | 0.889  |    0.781    |  0.854   |
| Average |   0.841   | 0.835  |    0.835    |  0.837   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/exponential-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：28.4762782


==> figures/shiyan/Resnet101/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.897691500524659
总测试时间：28.8170906


==> figures/shiyan/Resnet101/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.833   | 0.978  |    0.827    |   0.9    |
|    S    |   0.977   | 0.827  |    0.978    |  0.896   |
| Average |   0.905   | 0.903  |    0.903    |  0.898   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.5865687303252886
总测试时间：29.073877500000002


==> figures/shiyan/Resnet101/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.532   | 0.996  |    0.225    |  0.694   |
|    S    |   0.983   | 0.225  |    0.996    |  0.366   |
| Average |   0.757   |  0.61  |     0.61    |   0.53   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.47429171038824763
总测试时间：28.6679768


==> figures/shiyan/Resnet101/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.472   |  1.0   |    0.009    |  0.641   |
|    S    |    1.0    | 0.009  |     1.0     |  0.018   |
| Average |   0.736   | 0.504  |    0.504    |   0.33   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.47114375655823715
总测试时间：29.711404


==> figures/shiyan/Resnet101/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |    0.003    |  0.639   |
|    S    |    1.0    | 0.003  |     1.0     |  0.006   |
| Average |   0.735   | 0.502  |    0.502    |  0.322   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/possion/acc_time_net_test.txt <==
测试准确率：0.9601259181532005
总测试时间：28.7806711


==> figures/shiyan/Resnet101/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.939   | 0.979  |    0.944    |  0.959   |
|    S    |    0.98   | 0.944  |    0.979    |  0.962   |
| Average |    0.96   | 0.961  |    0.961    |   0.96   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：28.691963899999998


==> figures/shiyan/Resnet101/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.8300104931794333
总测试时间：28.9440406


==> figures/shiyan/Resnet101/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.741   | 0.982  |    0.695    |  0.845   |
|    S    |   0.978   | 0.695  |    0.982    |  0.813   |
| Average |   0.859   | 0.838  |    0.838    |  0.829   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.6584470094438615
总测试时间：29.009429100000002


==> figures/shiyan/Resnet101/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.58   | 0.987  |    0.368    |  0.731   |
|    S    |   0.969   | 0.368  |    0.987    |  0.533   |
| Average |   0.774   | 0.677  |    0.677    |  0.632   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.7130115424973767
总测试时间：28.566307499999997


==> figures/shiyan/Resnet101/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.621   | 0.996  |    0.463    |  0.765   |
|    S    |   0.992   | 0.463  |    0.996    |  0.631   |
| Average |   0.806   | 0.729  |    0.729    |  0.698   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.5383001049317944
总测试时间：29.051607999999998


==> figures/shiyan/Resnet101/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.504   |  1.0   |     0.13    |   0.67   |
|    S    |    1.0    |  0.13  |     1.0     |   0.23   |
| Average |   0.752   | 0.565  |    0.565    |   0.45   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/test/acc_time_net_test.txt <==
测试准确率：0.9769150052465897
总测试时间：28.3356723


==> figures/shiyan/Resnet101/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.967   | 0.984  |     0.97    |  0.975   |
|    S    |   0.986   |  0.97  |    0.984    |  0.978   |
| Average |   0.977   | 0.977  |    0.977    |  0.976   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/train/acc_time_ResNet101_val.txt <==
最高准确率：0.9769392033542977
最高准确率所在epoch：70
总训练时间：10933.1733081


==> figures/shiyan/Resnet101/train/table-ResNet.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.961   | 0.991  |    0.964    |    0.991    |  0.976   |
| S |   0.992   | 0.964  |    0.991    |    0.964    |  0.978   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/Resnet101/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：28.7385983


==> figures/shiyan/Resnet101/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.469   | 0.989  |     0.01    |  0.636   |
|    S    |    0.5    |  0.01  |    0.989    |   0.02   |
| Average |   0.485   |  0.5   |     0.5     |  0.328   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7964323189926548
总测试时间：29.0307201


==> figures/shiyan/Resnet101/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.933   |  0.61  |    0.961    |  0.738   |
|    S    |   0.736   | 0.961  |     0.61    |  0.834   |
| Average |   0.835   | 0.786  |    0.786    |  0.786   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Resnet101/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8630640083945436
总测试时间：28.6827279


==> figures/shiyan/Resnet101/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.914   | 0.782  |    0.935    |  0.843   |
|    S    |   0.829   | 0.935  |    0.782    |  0.879   |
| Average |   0.871   | 0.859  |    0.859    |  0.861   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/exponential-1/acc_time_net_test.txt <==
测试准确率：0.4842602308499475
总测试时间：16.601684799999997


==> figures/shiyan/T2T-VIT-10/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.476   | 0.991  |    0.036    |  0.643   |
|    S    |   0.818   | 0.036  |    0.991    |  0.069   |
| Average |   0.647   | 0.513  |    0.513    |  0.356   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.6044071353620147
总测试时间：16.623412400000003


==> figures/shiyan/T2T-VIT-10/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.543   | 0.992  |    0.261    |  0.702   |
|    S    |   0.974   | 0.261  |    0.992    |  0.412   |
| Average |   0.758   | 0.626  |    0.626    |  0.557   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.49527806925498424
总测试时间：16.666578


==> figures/shiyan/T2T-VIT-10/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.482   | 0.992  |    0.055    |  0.649   |
|    S    |   0.889   | 0.055  |    0.992    |  0.104   |
| Average |   0.685   | 0.523  |    0.523    |  0.376   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.6012591815320042
总测试时间：16.6357275


==> figures/shiyan/T2T-VIT-10/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.541   | 0.994  |    0.253    |  0.701   |
|    S    |   0.981   | 0.253  |    0.994    |  0.402   |
| Average |   0.761   | 0.624  |    0.624    |  0.552   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.5020986358866737
总测试时间：16.5092852


==> figures/shiyan/T2T-VIT-10/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.485   | 0.992  |    0.068    |  0.651   |
|    S    |   0.908   | 0.068  |    0.992    |  0.127   |
| Average |   0.697   |  0.53  |     0.53    |  0.389   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/possion/acc_time_net_test.txt <==
测试准确率：0.8562434417628542
总测试时间：16.4980426


==> figures/shiyan/T2T-VIT-10/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.776   | 0.975  |    0.751    |  0.864   |
|    S    |   0.972   | 0.751  |    0.975    |  0.847   |
| Average |   0.874   | 0.863  |    0.863    |  0.855   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.4863588667366212
总测试时间：16.456279799999997


==> figures/shiyan/T2T-VIT-10/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.477   | 0.996  |    0.036    |  0.645   |
|    S    |    0.9    | 0.036  |    0.996    |  0.069   |
| Average |   0.688   | 0.516  |    0.516    |  0.357   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.9113326337880377
总测试时间：16.6072022


==> figures/shiyan/T2T-VIT-10/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.92   | 0.888  |    0.932    |  0.904   |
|    S    |   0.904   | 0.932  |    0.888    |  0.918   |
| Average |   0.912   |  0.91  |     0.91    |  0.911   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.8824763903462749
总测试时间：16.7338772


==> figures/shiyan/T2T-VIT-10/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.821   | 0.959  |    0.815    |  0.885   |
|    S    |   0.957   | 0.815  |    0.959    |   0.88   |
| Average |   0.889   | 0.887  |    0.887    |  0.883   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.5760755508919203
总测试时间：16.5109943


==> figures/shiyan/T2T-VIT-10/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.526   | 0.993  |    0.207    |  0.688   |
|    S    |   0.972   | 0.207  |    0.993    |  0.341   |
| Average |   0.749   |  0.6   |     0.6     |  0.514   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.5393494228751312
总测试时间：16.6976323


==> figures/shiyan/T2T-VIT-10/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.505   | 0.997  |    0.135    |   0.67   |
|    S    |   0.978   | 0.135  |    0.997    |  0.237   |
| Average |   0.741   | 0.566  |    0.566    |  0.454   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/test/acc_time_net_test.txt <==
测试准确率：0.9449108079748164
总测试时间：16.384625500000002


==> figures/shiyan/T2T-VIT-10/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.924   | 0.962  |     0.93    |  0.943   |
|    S    |   0.965   |  0.93  |    0.962    |  0.947   |
| Average |   0.944   | 0.946  |    0.946    |  0.945   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/train/acc_time_T2T_val.txt <==
最高准确率：0.940251572327044
最高准确率所在epoch：26
总训练时间：4841.3973881


==> figures/shiyan/T2T-VIT-10/train/table-t2t-vit.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.929   | 0.945  |    0.936    |    0.945    |  0.937   |
| S |   0.951   | 0.936  |    0.945    |    0.936    |  0.943   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.4832109129066107
总测试时间：16.601174099999998


==> figures/shiyan/T2T-VIT-10/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.476   | 0.998  |    0.028    |  0.645   |
|    S    |   0.933   | 0.028  |    0.998    |  0.054   |
| Average |   0.705   | 0.513  |    0.513    |   0.35   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.6757607555089192
总测试时间：17.047643500000003


==> figures/shiyan/T2T-VIT-10/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.996   | 0.311  |    0.999    |  0.474   |
|    S    |   0.621   | 0.999  |    0.311    |  0.766   |
| Average |   0.808   | 0.655  |    0.655    |   0.62   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-10/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.7896117523609654
总测试时间：16.264354


==> figures/shiyan/T2T-VIT-10/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.984   | 0.561  |    0.992    |  0.715   |
|    S    |   0.718   | 0.992  |    0.561    |  0.833   |
| Average |   0.851   | 0.776  |    0.776    |  0.774   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/exponential-1/acc_time_net_test.txt <==
测试准确率：0.49422875131164745
总测试时间：18.16538


==> figures/shiyan/T2T-VIT-12/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.481   | 0.994  |    0.051    |  0.648   |
|    S    |   0.912   | 0.051  |    0.994    |  0.097   |
| Average |   0.697   | 0.523  |    0.523    |  0.372   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.618572927597062
总测试时间：18.3438668


==> figures/shiyan/T2T-VIT-12/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.552   | 0.993  |    0.287    |   0.71   |
|    S    |    0.98   | 0.287  |    0.993    |  0.444   |
| Average |   0.766   |  0.64  |     0.64    |  0.577   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.5073452256033578
总测试时间：18.2746953


==> figures/shiyan/T2T-VIT-12/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.488   | 0.993  |    0.077    |  0.654   |
|    S    |   0.929   | 0.077  |    0.993    |  0.142   |
| Average |   0.709   | 0.535  |    0.535    |  0.398   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.6206715634837355
总测试时间：18.3685336


==> figures/shiyan/T2T-VIT-12/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.554   | 0.992  |    0.292    |  0.711   |
|    S    |   0.977   | 0.292  |    0.992    |   0.45   |
| Average |   0.766   | 0.642  |    0.642    |   0.58   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.5094438614900315
总测试时间：18.2796086


==> figures/shiyan/T2T-VIT-12/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.489   | 0.993  |    0.081    |  0.655   |
|    S    |   0.932   | 0.081  |    0.993    |  0.149   |
| Average |    0.71   | 0.537  |    0.537    |  0.402   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/possion/acc_time_net_test.txt <==
测试准确率：0.8541448058761805
总测试时间：18.2034801


==> figures/shiyan/T2T-VIT-12/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.78   |  0.96  |    0.761    |  0.861   |
|    S    |   0.955   | 0.761  |     0.96    |  0.847   |
| Average |   0.867   |  0.86  |     0.86    |  0.854   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.4879328436516264
总测试时间：18.2691776


==> figures/shiyan/T2T-VIT-12/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.478   | 0.997  |    0.038    |  0.646   |
|    S    |   0.927   | 0.038  |    0.997    |  0.073   |
| Average |   0.702   | 0.517  |    0.517    |   0.36   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.922875131164743
总测试时间：18.1852048


==> figures/shiyan/T2T-VIT-12/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.924   | 0.911  |    0.934    |  0.917   |
|    S    |   0.922   | 0.934  |    0.911    |  0.928   |
| Average |   0.923   | 0.923  |    0.923    |  0.923   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.8835257082896117
总测试时间：18.2248389


==> figures/shiyan/T2T-VIT-12/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.828   | 0.949  |    0.826    |  0.884   |
|    S    |   0.948   | 0.826  |    0.949    |  0.883   |
| Average |   0.888   | 0.887  |    0.887    |  0.884   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.6054564533053515
总测试时间：18.1820378


==> figures/shiyan/T2T-VIT-12/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.544   | 0.987  |    0.268    |  0.701   |
|    S    |   0.958   | 0.268  |    0.987    |  0.419   |
| Average |   0.751   | 0.627  |    0.627    |   0.56   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.5550891920251836
总测试时间：18.2772701


==> figures/shiyan/T2T-VIT-12/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.514   | 0.993  |    0.167    |  0.677   |
|    S    |   0.966   | 0.167  |    0.993    |  0.285   |
| Average |    0.74   |  0.58  |     0.58    |  0.481   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/test/acc_time_net_test.txt <==
测试准确率：0.953305351521511
总测试时间：18.4671787


==> figures/shiyan/T2T-VIT-12/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.932   | 0.971  |    0.938    |  0.951   |
|    S    |   0.973   | 0.938  |    0.971    |  0.955   |
| Average |   0.952   | 0.955  |    0.955    |  0.953   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/train/acc_time_T2T_val.txt <==
最高准确率：0.949685534591195
最高准确率所在epoch：67
总训练时间：5350.543249


==> figures/shiyan/T2T-VIT-12/train/table-t2t-vit.txt <==
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.926   |  0.97  |    0.932    |     0.97    |  0.947   |
| S |   0.972   | 0.932  |     0.97    |    0.932    |  0.952   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.4863588667366212
总测试时间：18.2650618


==> figures/shiyan/T2T-VIT-12/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.477   | 0.994  |    0.037    |  0.645   |
|    S    |   0.881   | 0.037  |    0.994    |  0.071   |
| Average |   0.679   | 0.516  |    0.516    |  0.358   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7166841552990556
总测试时间：18.2451774


==> figures/shiyan/T2T-VIT-12/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    1.0    | 0.397  |     1.0     |  0.568   |
|    S    |   0.652   |  1.0   |    0.397    |  0.789   |
| Average |   0.826   | 0.699  |    0.699    |  0.678   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-12/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8184679958027282
总测试时间：18.356635400000002


==> figures/shiyan/T2T-VIT-12/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.982   | 0.625  |     0.99    |  0.764   |
|    S    |   0.749   |  0.99  |    0.625    |  0.853   |
| Average |   0.866   | 0.808  |    0.808    |  0.808   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/exponential-1/acc_time_net_test.txt <==
测试准确率：0.5015739769150053
总测试时间：20.269795100000003


==> figures/shiyan/T2T-VIT-14/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.485   | 0.982  |    0.076    |  0.649   |
|    S    |   0.828   | 0.076  |    0.982    |  0.139   |
| Average |   0.657   | 0.529  |    0.529    |  0.394   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.6091290661070304
总测试时间：20.7060646


==> figures/shiyan/T2T-VIT-14/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.546   | 0.988  |    0.274    |  0.703   |
|    S    |   0.962   | 0.274  |    0.988    |  0.427   |
| Average |   0.754   | 0.631  |    0.631    |  0.565   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.5073452256033578
总测试时间：20.6586559


==> figures/shiyan/T2T-VIT-14/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.488   |  0.99  |     0.08    |  0.654   |
|    S    |    0.9    |  0.08  |     0.99    |  0.147   |
| Average |   0.694   | 0.535  |    0.535    |   0.4    |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.6059811122770199
总测试时间：20.4483259


==> figures/shiyan/T2T-VIT-14/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.544   | 0.992  |    0.264    |  0.703   |
|    S    |   0.974   | 0.264  |    0.992    |  0.415   |
| Average |   0.759   | 0.628  |    0.628    |  0.559   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.5162644281217209
总测试时间：20.516244399999998


==> figures/shiyan/T2T-VIT-14/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.493   | 0.991  |    0.096    |  0.658   |
|    S    |   0.924   | 0.096  |    0.991    |  0.174   |
| Average |   0.709   | 0.543  |    0.543    |  0.416   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/possion/acc_time_net_test.txt <==
测试准确率：0.8405036726128017
总测试时间：20.600395199999998


==> figures/shiyan/T2T-VIT-14/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.755   | 0.978  |    0.719    |  0.852   |
|    S    |   0.973   | 0.719  |    0.978    |  0.827   |
| Average |   0.864   | 0.848  |    0.848    |  0.839   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.49842602308499473
总测试时间：20.5251279


==> figures/shiyan/T2T-VIT-14/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.483   | 0.987  |    0.066    |  0.649   |
|    S    |   0.848   | 0.066  |    0.987    |  0.122   |
| Average |   0.666   | 0.526  |    0.526    |  0.386   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.9108079748163693
总测试时间：20.5288269


==> figures/shiyan/T2T-VIT-14/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.902   | 0.908  |    0.913    |  0.905   |
|    S    |   0.918   | 0.913  |    0.908    |  0.915   |
| Average |    0.91   |  0.91  |     0.91    |   0.91   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.8866736621196223
总测试时间：20.7227518


==> figures/shiyan/T2T-VIT-14/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.824   | 0.964  |    0.818    |  0.889   |
|    S    |   0.963   | 0.818  |    0.964    |  0.885   |
| Average |   0.894   | 0.891  |    0.891    |  0.887   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.5844700944386149
总测试时间：20.5577702


==> figures/shiyan/T2T-VIT-14/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.531   | 0.991  |    0.225    |  0.691   |
|    S    |   0.966   | 0.225  |    0.991    |  0.365   |
| Average |   0.749   | 0.608  |    0.608    |  0.528   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.5409233997901364
总测试时间：20.6921897


==> figures/shiyan/T2T-VIT-14/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.506   | 0.996  |    0.138    |  0.671   |
|    S    |   0.972   | 0.138  |    0.996    |  0.242   |
| Average |   0.739   | 0.567  |    0.567    |  0.456   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/test/acc_time_net_test.txt <==
测试准确率：0.9449108079748164
总测试时间：20.3510944


==> figures/shiyan/T2T-VIT-14/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.931   | 0.953  |    0.938    |  0.942   |
|    S    |   0.958   | 0.938  |    0.953    |  0.948   |
| Average |   0.944   | 0.946  |    0.946    |  0.945   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/train/acc_time_T2T_val.txt <==
最高准确率：0.9444444444444444
最高准确率所在epoch：93
总训练时间：8462.5098836


==> figures/shiyan/T2T-VIT-14/train/table-t2t-vit.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |    0.94   | 0.942  |    0.947    |    0.942    |  0.941   |
| S |   0.949   | 0.947  |    0.942    |    0.947    |  0.948   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.49527806925498424
总测试时间：20.4414184


==> figures/shiyan/T2T-VIT-14/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.482   | 0.996  |    0.052    |   0.65   |
|    S    |    0.93   | 0.052  |    0.996    |  0.098   |
| Average |   0.706   | 0.524  |    0.524    |  0.374   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7177334732423925
总测试时间：20.7988986


==> figures/shiyan/T2T-VIT-14/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.997   |  0.4   |    0.999    |  0.571   |
|    S    |   0.653   | 0.999  |     0.4     |   0.79   |
| Average |   0.825   |  0.7   |     0.7     |   0.68   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-14/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8158447009443861
总测试时间：20.1126261
测试准确率：0.8158447009443861
总测试时间：20.803853699999998


==> figures/shiyan/T2T-VIT-14/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.969   | 0.628  |    0.982    |  0.762   |
|    S    |   0.749   | 0.982  |    0.628    |   0.85   |
| Average |   0.859   | 0.805  |    0.805    |  0.806   |
+---------+-----------+--------+-------------+----------++---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.969   | 0.628  |    0.982    |  0.762   |
|    S    |   0.749   | 0.982  |    0.628    |   0.85   |
| Average |   0.859   | 0.805  |    0.805    |  0.806   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/exponential-1/acc_time_net_test.txt <==
测试准确率：0.47429171038824763
总测试时间：25.5241693


==> figures/shiyan/T2T-VIT-19/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.472   | 0.998  |    0.011    |  0.641   |
|    S    |   0.846   | 0.011  |    0.998    |  0.022   |
| Average |   0.659   | 0.505  |    0.505    |  0.332   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.5398740818467995
总测试时间：25.0415167


==> figures/shiyan/T2T-VIT-19/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.505   | 0.998  |    0.135    |  0.671   |
|    S    |   0.986   | 0.135  |    0.998    |  0.237   |
| Average |   0.745   | 0.567  |    0.567    |  0.454   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.48163693599160545
总测试时间：25.142621300000002


==> figures/shiyan/T2T-VIT-19/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.475   |  1.0   |    0.023    |  0.644   |
|    S    |    1.0    | 0.023  |     1.0     |  0.045   |
| Average |   0.737   | 0.512  |    0.512    |  0.344   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.5435466946484785
总测试时间：24.9267526


==> figures/shiyan/T2T-VIT-19/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.507   | 0.996  |    0.143    |  0.672   |
|    S    |   0.973   | 0.143  |    0.996    |  0.249   |
| Average |    0.74   | 0.569  |    0.569    |   0.46   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.4805876180482686
总测试时间：25.4012779


==> figures/shiyan/T2T-VIT-19/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.475   | 0.999  |    0.022    |  0.644   |
|    S    |   0.957   | 0.022  |    0.999    |  0.043   |
| Average |   0.716   | 0.511  |    0.511    |  0.344   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/possion/acc_time_net_test.txt <==
测试准确率：0.782791185729276
总测试时间：24.9979346


==> figures/shiyan/T2T-VIT-19/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.685   | 0.993  |    0.596    |  0.811   |
|    S    |    0.99   | 0.596  |    0.993    |  0.744   |
| Average |   0.838   | 0.794  |    0.794    |  0.778   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.47848898216159497
总测试时间：24.8355743


==> figures/shiyan/T2T-VIT-19/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.474   |  1.0   |    0.017    |  0.643   |
|    S    |    1.0    | 0.017  |     1.0     |  0.033   |
| Average |   0.737   | 0.509  |    0.509    |  0.338   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.887722980062959
总测试时间：24.9150055


==> figures/shiyan/T2T-VIT-19/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.83   | 0.958  |    0.826    |  0.889   |
|    S    |   0.956   | 0.826  |    0.958    |  0.886   |
| Average |   0.893   | 0.892  |    0.892    |  0.888   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.7885624344176285
总测试时间：25.191200600000002


==> figures/shiyan/T2T-VIT-19/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.695   |  0.98  |    0.619    |  0.813   |
|    S    |   0.972   | 0.619  |     0.98    |  0.756   |
| Average |   0.833   |  0.8   |     0.8     |  0.784   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.5209863588667366
总测试时间：25.1766359


==> figures/shiyan/T2T-VIT-19/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.495   | 0.997  |     0.1     |  0.662   |
|    S    |   0.971   |  0.1   |    0.997    |  0.181   |
| Average |   0.733   | 0.548  |    0.548    |  0.422   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.4926547743966422
总测试时间：24.9795256


==> figures/shiyan/T2T-VIT-19/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.481   | 0.999  |    0.045    |  0.649   |
|    S    |   0.978   | 0.045  |    0.999    |  0.086   |
| Average |   0.729   | 0.522  |    0.522    |  0.368   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/test/acc_time_net_test.txt <==
测试准确率：0.9370409233997902
总测试时间：25.1558541


==> figures/shiyan/T2T-VIT-19/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.903   |  0.97  |    0.908    |  0.935   |
|    S    |   0.971   | 0.908  |     0.97    |  0.938   |
| Average |   0.937   | 0.939  |    0.939    |  0.936   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/train/acc_time_T2T_val.txt <==
最高准确率：0.9266247379454927
最高准确率所在epoch：41
总训练时间：13089.4199361


==> figures/shiyan/T2T-VIT-19/train/table-t2t-vit.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.884   | 0.971  |    0.887    |    0.971    |  0.925   |
| S |   0.972   | 0.887  |    0.971    |    0.887    |  0.928   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.4758656873032529
总测试时间：25.267175299999998


==> figures/shiyan/T2T-VIT-19/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.473   |  1.0   |    0.012    |  0.642   |
|    S    |    1.0    | 0.012  |     1.0     |  0.024   |
| Average |   0.736   | 0.506  |    0.506    |  0.333   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7229800629590766
总测试时间：25.3467525


==> figures/shiyan/T2T-VIT-19/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.974   | 0.421  |     0.99    |  0.588   |
|    S    |   0.659   |  0.99  |    0.421    |  0.791   |
| Average |   0.816   | 0.706  |    0.706    |   0.69   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-19/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8001049317943337
总测试时间：24.9384333


==> figures/shiyan/T2T-VIT-19/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.978   | 0.588  |    0.988    |  0.734   |
|    S    |    0.73   | 0.988  |    0.588    |   0.84   |
| Average |   0.854   | 0.788  |    0.788    |  0.787   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/exponential-1/acc_time_net_test.txt <==
测试准确率：0.47429171038824763
总测试时间：29.9122916


==> figures/shiyan/T2T-VIT-24/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.472   |  1.0   |    0.009    |  0.641   |
|    S    |    1.0    | 0.009  |     1.0     |  0.018   |
| Average |   0.736   | 0.504  |    0.504    |   0.33   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.5283315844700944
总测试时间：30.0935868


==> figures/shiyan/T2T-VIT-24/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.499   | 0.998  |    0.113    |  0.665   |
|    S    |   0.983   | 0.113  |    0.998    |  0.203   |
| Average |   0.741   | 0.556  |    0.556    |  0.434   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.4795383001049318
总测试时间：30.4177088


==> figures/shiyan/T2T-VIT-24/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.474   |  1.0   |    0.019    |  0.643   |
|    S    |    1.0    | 0.019  |     1.0     |  0.037   |
| Average |   0.737   | 0.509  |    0.509    |   0.34   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.5262329485834207
总测试时间：30.2997889


==> figures/shiyan/T2T-VIT-24/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.498   | 0.999  |    0.108    |  0.665   |
|    S    |   0.991   | 0.108  |    0.999    |  0.195   |
| Average |   0.744   | 0.554  |    0.554    |   0.43   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.4790136411332634
总测试时间：30.406639


==> figures/shiyan/T2T-VIT-24/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.474   | 0.999  |    0.019    |  0.643   |
|    S    |    0.95   | 0.019  |    0.999    |  0.037   |
| Average |   0.712   | 0.509  |    0.509    |   0.34   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/possion/acc_time_net_test.txt <==
测试准确率：0.7392444910807975
总测试时间：30.6104321


==> figures/shiyan/T2T-VIT-24/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.644   | 0.997  |    0.511    |  0.783   |
|    S    |   0.994   | 0.511  |    0.997    |  0.675   |
| Average |   0.819   | 0.754  |    0.754    |  0.729   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.4727177334732424
总测试时间：30.412048499999997


==> figures/shiyan/T2T-VIT-24/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.471   | 0.999  |    0.007    |   0.64   |
|    S    |   0.875   | 0.007  |    0.999    |  0.014   |
| Average |   0.673   | 0.503  |    0.503    |  0.327   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.8871983210912907
总测试时间：30.323891999999997


==> figures/shiyan/T2T-VIT-24/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.824   | 0.965  |    0.818    |  0.889   |
|    S    |   0.964   | 0.818  |    0.965    |  0.885   |
| Average |   0.894   | 0.891  |    0.891    |  0.887   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.7649527806925498
总测试时间：30.797437600000002


==> figures/shiyan/T2T-VIT-24/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.669   | 0.989  |    0.567    |  0.798   |
|    S    |   0.983   | 0.567  |    0.989    |  0.719   |
| Average |   0.826   | 0.778  |    0.778    |  0.758   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.5125918153200419
总测试时间：30.047950499999995


==> figures/shiyan/T2T-VIT-24/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.491   | 0.998  |    0.083    |  0.658   |
|    S    |   0.977   | 0.083  |    0.998    |  0.153   |
| Average |   0.734   | 0.541  |    0.541    |  0.406   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.48688352570828963
总测试时间：30.984691499999997


==> figures/shiyan/T2T-VIT-24/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.478   | 0.998  |    0.035    |  0.646   |
|    S    |   0.946   | 0.035  |    0.998    |  0.068   |
| Average |   0.712   | 0.517  |    0.517    |  0.357   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/test/acc_time_net_test.txt <==
测试准确率：0.9459601259181531
总测试时间：29.9234637


==> figures/shiyan/T2T-VIT-24/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.921   | 0.968  |    0.927    |  0.944   |
|    S    |    0.97   | 0.927  |    0.968    |  0.948   |
| Average |   0.946   | 0.947  |    0.947    |  0.946   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/train/acc_time_T2T_val.txt <==
最高准确率：0.939727463312369
最高准确率所在epoch：84
总训练时间：17869.1713859


==> figures/shiyan/T2T-VIT-24/train/table-t2t-vit.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.916   |  0.96  |    0.922    |     0.96    |  0.937   |
| S |   0.963   | 0.922  |     0.96    |    0.922    |  0.942   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.47481636935991606
总测试时间：30.2273861


==> figures/shiyan/T2T-VIT-24/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.472   |  1.0   |     0.01    |  0.641   |
|    S    |    1.0    |  0.01  |     1.0     |   0.02   |
| Average |   0.736   | 0.505  |    0.505    |   0.33   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7465897166841553
总测试时间：30.047228200000003


==> figures/shiyan/T2T-VIT-24/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.984   | 0.468  |    0.993    |  0.634   |
|    S    |   0.678   | 0.993  |    0.468    |  0.806   |
| Average |   0.831   |  0.73  |     0.73    |   0.72   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-24/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8368310598111228
总测试时间：29.9451659


==> figures/shiyan/T2T-VIT-24/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.965   | 0.677  |    0.978    |  0.796   |
|    S    |   0.774   | 0.978  |    0.677    |  0.864   |
| Average |   0.869   | 0.827  |    0.827    |   0.83   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/exponential-1/acc_time_net_test.txt <==
测试准确率：0.4821615949632739
总测试时间：13.488717


==> figures/shiyan/T2T-VIT-7/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.476   | 0.998  |    0.026    |  0.645   |
|    S    |   0.929   | 0.026  |    0.998    |  0.051   |
| Average |   0.703   | 0.512  |    0.512    |  0.348   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.5944386149003148
总测试时间：13.753186


==> figures/shiyan/T2T-VIT-7/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.537   | 0.998  |    0.237    |  0.698   |
|    S    |   0.992   | 0.237  |    0.998    |  0.383   |
| Average |   0.764   | 0.618  |    0.618    |   0.54   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.49422875131164745
总测试时间：13.5398514


==> figures/shiyan/T2T-VIT-7/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.481   | 0.998  |    0.048    |  0.649   |
|    S    |   0.961   | 0.048  |    0.998    |  0.091   |
| Average |   0.721   | 0.523  |    0.523    |   0.37   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.5860440713536201
总测试时间：13.552177400000001


==> figures/shiyan/T2T-VIT-7/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.532   | 0.998  |    0.222    |  0.694   |
|    S    |   0.991   | 0.222  |    0.998    |  0.363   |
| Average |   0.762   |  0.61  |     0.61    |  0.528   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.49842602308499473
总测试时间：13.626892100000001


==> figures/shiyan/T2T-VIT-7/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.483   | 0.997  |    0.057    |  0.651   |
|    S    |   0.951   | 0.057  |    0.997    |  0.108   |
| Average |   0.717   | 0.527  |    0.527    |   0.38   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/possion/acc_time_net_test.txt <==
测试准确率：0.8583420776495279
总测试时间：13.6004326


==> figures/shiyan/T2T-VIT-7/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.776   | 0.982  |    0.749    |  0.867   |
|    S    |   0.979   | 0.749  |    0.982    |  0.849   |
| Average |   0.877   | 0.866  |    0.866    |  0.858   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.4821615949632739
总测试时间：13.623630499999999


==> figures/shiyan/T2T-VIT-7/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.476   | 0.999  |    0.025    |  0.645   |
|    S    |   0.962   | 0.025  |    0.999    |  0.049   |
| Average |   0.719   | 0.512  |    0.512    |  0.347   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.9270724029380902
总测试时间：13.6606226


==> figures/shiyan/T2T-VIT-7/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.907   | 0.941  |    0.915    |  0.924   |
|    S    |   0.946   | 0.915  |    0.941    |   0.93   |
| Average |   0.926   | 0.928  |    0.928    |  0.927   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.8803777544596013
总测试时间：13.6875605


==> figures/shiyan/T2T-VIT-7/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.809   | 0.977  |    0.795    |  0.885   |
|    S    |   0.975   | 0.795  |    0.977    |  0.876   |
| Average |   0.892   | 0.886  |    0.886    |  0.881   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.5692549842602308
总测试时间：13.5039937


==> figures/shiyan/T2T-VIT-7/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.522   | 0.991  |    0.196    |  0.684   |
|    S    |   0.961   | 0.196  |    0.991    |  0.326   |
| Average |   0.742   | 0.593  |    0.593    |  0.505   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.5230849947534103
总测试时间：13.5584005


==> figures/shiyan/T2T-VIT-7/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.496   | 0.998  |    0.103    |  0.663   |
|    S    |   0.981   | 0.103  |    0.998    |  0.186   |
| Average |   0.738   | 0.551  |    0.551    |  0.424   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/test/acc_time_net_test.txt <==
测试准确率：0.9564533053515215
总测试时间：13.4901958


==> figures/shiyan/T2T-VIT-7/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.927   | 0.984  |    0.932    |  0.955   |
|    S    |   0.985   | 0.932  |    0.984    |  0.958   |
| Average |   0.956   | 0.958  |    0.958    |  0.956   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/train/acc_time_T2T_val.txt <==
最高准确率：0.9564989517819706
最高准确率所在epoch：89
总训练时间：4183.9703589


==> figures/shiyan/T2T-VIT-7/train/table-t2t-vit.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.936   | 0.974  |    0.941    |    0.974    |  0.955   |
| S |   0.976   | 0.941  |    0.974    |    0.941    |  0.958   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.4795383001049318
总测试时间：13.471308899999999


==> figures/shiyan/T2T-VIT-7/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.474   | 0.997  |    0.022    |  0.643   |
|    S    |    0.88   | 0.022  |    0.997    |  0.043   |
| Average |   0.677   | 0.509  |    0.509    |  0.343   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7214060860440713
总测试时间：13.5993099


==> figures/shiyan/T2T-VIT-7/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.992   |  0.41  |    0.997    |   0.58   |
|    S    |   0.656   | 0.997  |     0.41    |  0.791   |
| Average |   0.824   | 0.703  |    0.703    |  0.686   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2T-VIT-7/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8163693599160545
总测试时间：13.8638432


==> figures/shiyan/T2T-VIT-7/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.979   | 0.622  |    0.988    |  0.761   |
|    S    |   0.747   | 0.988  |    0.622    |  0.851   |
| Average |   0.863   | 0.805  |    0.805    |  0.806   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/exponential-1/acc_time_net_test.txt <==
测试准确率：0.5346274921301154
总测试时间：30.043778500000002


==> figures/shiyan/T2t_vit_t_19/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.502   | 0.956  |    0.161    |  0.658   |
|    S    |   0.807   | 0.161  |    0.956    |  0.268   |
| Average |   0.654   | 0.558  |    0.558    |  0.463   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.7145855194123819
总测试时间：29.908062100000002


==> figures/shiyan/T2t_vit_t_19/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.632   |  0.94  |    0.515    |  0.756   |
|    S    |   0.906   | 0.515  |     0.94    |  0.657   |
| Average |   0.769   | 0.727  |    0.727    |  0.706   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.5865687303252886
总测试时间：29.8859751


==> figures/shiyan/T2t_vit_t_19/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.533   | 0.955  |     0.26    |  0.684   |
|    S    |   0.868   |  0.26  |    0.955    |   0.4    |
| Average |    0.7    | 0.607  |    0.607    |  0.542   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.7151101783840503
总测试时间：30.028006400000002


==> figures/shiyan/T2t_vit_t_19/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.633   | 0.939  |    0.517    |  0.756   |
|    S    |   0.905   | 0.517  |    0.939    |  0.658   |
| Average |   0.769   | 0.728  |    0.728    |  0.707   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.5876180482686254
总测试时间：29.7946621


==> figures/shiyan/T2t_vit_t_19/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.534   | 0.947  |    0.269    |  0.683   |
|    S    |   0.853   | 0.269  |    0.947    |  0.409   |
| Average |   0.693   | 0.608  |    0.608    |  0.546   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/possion/acc_time_net_test.txt <==
测试准确率：0.8499475341028332
总测试时间：29.9352894


==> figures/shiyan/T2t_vit_t_19/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.821   |  0.87  |    0.832    |  0.845   |
|    S    |   0.879   | 0.832  |     0.87    |  0.855   |
| Average |    0.85   | 0.851  |    0.851    |   0.85   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.5304302203567681
总测试时间：30.9555341


==> figures/shiyan/T2t_vit_t_19/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.5    |  0.96  |     0.15    |  0.658   |
|    S    |   0.809   |  0.15  |     0.96    |  0.253   |
| Average |   0.655   | 0.555  |    0.555    |  0.456   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.869884575026233
总测试时间：30.2386057


==> figures/shiyan/T2t_vit_t_19/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.878   | 0.839  |    0.897    |  0.858   |
|    S    |   0.863   | 0.897  |    0.839    |   0.88   |
| Average |    0.87   | 0.868  |    0.868    |  0.869   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.844700944386149
总测试时间：30.494676899999998


==> figures/shiyan/T2t_vit_t_19/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.799   | 0.894  |    0.801    |  0.844   |
|    S    |   0.895   | 0.801  |    0.894    |  0.845   |
| Average |   0.847   | 0.847  |    0.847    |  0.844   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.6883525708289612
总测试时间：24.094057999999997


==> figures/shiyan/T2t_vit_t_19/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.609   | 0.941  |    0.465    |  0.739   |
|    S    |   0.899   | 0.465  |    0.941    |  0.613   |
| Average |   0.754   | 0.703  |    0.703    |  0.676   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.6290661070304302
总测试时间：30.422582


==> figures/shiyan/T2t_vit_t_19/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.562   | 0.949  |    0.346    |  0.706   |
|    S    |   0.884   | 0.346  |    0.949    |  0.497   |
| Average |   0.723   | 0.647  |    0.647    |  0.601   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/test/acc_time_net_test.txt <==
测试准确率：0.9081846799580273
总测试时间：30.5553525


==> figures/shiyan/T2t_vit_t_19/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.881   |  0.93  |    0.889    |  0.905   |
|    S    |   0.935   | 0.889  |     0.93    |  0.911   |
| Average |   0.908   |  0.91  |     0.91    |  0.908   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/train/acc_time_T2T_val.txt <==
最高准确率：0.8909853249475891
最高准确率所在epoch：2
总训练时间：16375.897228900001


==> figures/shiyan/T2t_vit_t_19/train/table-t2t-vit.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.874   | 0.897  |    0.885    |    0.897    |  0.885   |
| S |   0.907   | 0.885  |    0.897    |    0.885    |  0.896   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.5262329485834207
总测试时间：30.116242600000003


==> figures/shiyan/T2t_vit_t_19/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.498   | 0.969  |    0.135    |  0.658   |
|    S    |   0.829   | 0.135  |    0.969    |  0.232   |
| Average |   0.663   | 0.552  |    0.552    |  0.445   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.710912906610703
总测试时间：30.3043873


==> figures/shiyan/T2t_vit_t_19/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.955   | 0.403  |    0.983    |  0.567   |
|    S    |   0.651   | 0.983  |    0.403    |  0.783   |
| Average |   0.803   | 0.693  |    0.693    |  0.675   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_19/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.7555089192025184
总测试时间：30.373047900000003


==> figures/shiyan/T2t_vit_t_19/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.965   | 0.497  |    0.984    |  0.656   |
|    S    |   0.689   | 0.984  |    0.497    |   0.81   |
| Average |   0.827   | 0.741  |    0.741    |  0.733   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/exponential-1/acc_time_net_test.txt <==
测试准确率：0.48478488982161594
总测试时间：35.4420502


==> figures/shiyan/T2t_vit_t_24/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.477   | 0.987  |    0.041    |  0.643   |
|    S    |   0.774   | 0.041  |    0.987    |  0.078   |
| Average |   0.625   | 0.514  |    0.514    |   0.36   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.5293809024134313
总测试时间：30.5414563


==> figures/shiyan/T2t_vit_t_24/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.499   | 0.987  |    0.125    |  0.663   |
|    S    |   0.913   | 0.125  |    0.987    |   0.22   |
| Average |   0.706   | 0.556  |    0.556    |  0.442   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.4837355718782791
总测试时间：28.8831559


==> figures/shiyan/T2t_vit_t_24/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.476   | 0.991  |    0.035    |  0.643   |
|    S    |   0.814   | 0.035  |    0.991    |  0.067   |
| Average |   0.645   | 0.513  |    0.513    |  0.355   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.5346274921301154
总测试时间：32.6768523


==> figures/shiyan/T2t_vit_t_24/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.502   |  0.99  |    0.132    |  0.666   |
|    S    |   0.937   | 0.132  |     0.99    |  0.231   |
| Average |   0.719   | 0.561  |    0.561    |  0.448   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.49580272822665267
总测试时间：29.1297391


==> figures/shiyan/T2t_vit_t_24/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.482   | 0.991  |    0.057    |  0.649   |
|    S    |   0.879   | 0.057  |    0.991    |  0.107   |
| Average |   0.681   | 0.524  |    0.524    |  0.378   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/possion/acc_time_net_test.txt <==
测试准确率：0.655299055613851
总测试时间：29.9005049


==> figures/shiyan/T2t_vit_t_24/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.581   | 0.956  |    0.389    |  0.723   |
|    S    |    0.91   | 0.389  |    0.956    |  0.545   |
| Average |   0.745   | 0.672  |    0.672    |  0.634   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.48006295907660024
总测试时间：30.5751669


==> figures/shiyan/T2t_vit_t_24/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.474   | 0.987  |    0.032    |   0.64   |
|    S    |   0.727   | 0.032  |    0.987    |  0.061   |
| Average |   0.601   | 0.509  |    0.509    |  0.351   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.7864637985309548
总测试时间：30.743728700000002


==> figures/shiyan/T2t_vit_t_24/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.71   | 0.921  |    0.668    |  0.802   |
|    S    |   0.905   | 0.668  |    0.921    |  0.769   |
| Average |   0.807   | 0.794  |    0.794    |  0.786   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.6878279118572928
总测试时间：31.121626300000003


==> figures/shiyan/T2t_vit_t_24/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.605   | 0.962  |    0.445    |  0.743   |
|    S    |    0.93   | 0.445  |    0.962    |  0.602   |
| Average |   0.768   | 0.704  |    0.704    |  0.672   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.5136411332633788
总测试时间：32.1360703


==> figures/shiyan/T2t_vit_t_24/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.491   |  0.99  |    0.092    |  0.656   |
|    S    |   0.912   | 0.092  |     0.99    |  0.167   |
| Average |   0.701   | 0.541  |    0.541    |  0.412   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.49895068205666315
总测试时间：31.173399899999996


==> figures/shiyan/T2t_vit_t_24/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.484   | 0.996  |    0.059    |  0.651   |
|    S    |   0.938   | 0.059  |    0.996    |  0.111   |
| Average |   0.711   | 0.527  |    0.527    |  0.381   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/test/acc_time_net_test.txt <==
测试准确率：0.8562434417628542
总测试时间：36.3352517


==> figures/shiyan/T2t_vit_t_24/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.818   | 0.892  |    0.825    |  0.853   |
|    S    |   0.896   | 0.825  |    0.892    |  0.859   |
| Average |   0.857   | 0.859  |    0.859    |  0.856   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/train/acc_time_T2T_val.txt <==
最高准确率：0.8590146750524109
最高准确率所在epoch：13
总训练时间：21269.834216900003


==> figures/shiyan/T2t_vit_t_24/train/table-t2t-vit.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.832   | 0.876  |    0.844    |    0.876    |  0.853   |
| S |   0.885   | 0.844  |    0.876    |    0.844    |  0.864   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.47639034627492133
总测试时间：30.398858699999998


==> figures/shiyan/T2t_vit_t_24/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.473   | 0.991  |    0.021    |   0.64   |
|    S    |   0.724   | 0.021  |    0.991    |  0.041   |
| Average |   0.598   | 0.506  |    0.506    |   0.34   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7203567681007346
总测试时间：31.2365993


==> figures/shiyan/T2t_vit_t_24/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.913   | 0.447  |    0.962    |   0.6    |
|    S    |   0.663   | 0.962  |    0.447    |  0.785   |
| Average |   0.788   | 0.705  |    0.705    |  0.692   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/T2t_vit_t_24/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8069254984260231
总测试时间：29.799056399999998


==> figures/shiyan/T2t_vit_t_24/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.914   |  0.65  |    0.946    |   0.76   |
|    S    |   0.753   | 0.946  |     0.65    |  0.839   |
| Average |   0.833   | 0.798  |    0.798    |   0.8    |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/exponential-1/acc_time_net_test.txt <==
测试准确率：0.4590766002098636
总测试时间：14.7318665


==> figures/shiyan/Xception/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.464   | 0.977  |    0.001    |  0.629   |
|    S    |   0.045   | 0.001  |    0.977    |  0.002   |
| Average |   0.254   | 0.489  |    0.489    |  0.316   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.9401888772298006
总测试时间：14.8222883


==> figures/shiyan/Xception/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.941   | 0.931  |    0.949    |  0.936   |
|    S    |   0.939   | 0.949  |    0.931    |  0.944   |
| Average |    0.94   |  0.94  |     0.94    |   0.94   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.7114375655823715
总测试时间：14.826439099999998


==> figures/shiyan/Xception/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.625   | 0.963  |    0.489    |  0.758   |
|    S    |   0.937   | 0.489  |    0.963    |  0.643   |
| Average |   0.781   | 0.726  |    0.726    |   0.7    |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.5346274921301154
总测试时间：14.945721999999998


==> figures/shiyan/Xception/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.502   |  0.99  |    0.132    |  0.666   |
|    S    |   0.937   | 0.132  |     0.99    |  0.231   |
| Average |   0.719   | 0.561  |    0.561    |  0.448   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.4879328436516264
总测试时间：14.821323699999999


==> figures/shiyan/Xception/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.478   | 0.992  |    0.042    |  0.645   |
|    S    |   0.857   | 0.042  |    0.992    |   0.08   |
| Average |   0.667   | 0.517  |    0.517    |  0.362   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/possion/acc_time_net_test.txt <==
测试准确率：0.9732423924449108
总测试时间：14.8618595


==> figures/shiyan/Xception/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.963   | 0.981  |    0.966    |  0.972   |
|    S    |   0.983   | 0.966  |    0.981    |  0.974   |
| Average |   0.973   | 0.974  |    0.974    |  0.973   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.45015739769150054
总测试时间：15.0528452


==> figures/shiyan/Xception/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.459   | 0.959  |     0.0     |  0.621   |
|    S    |    0.0    |  0.0   |    0.959    |   0.0    |
| Average |   0.229   | 0.479  |    0.479    |   0.31   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.878803777544596
总测试时间：14.8742821


==> figures/shiyan/Xception/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.829   | 0.935  |    0.829    |  0.879   |
|    S    |   0.935   | 0.829  |    0.935    |  0.879   |
| Average |   0.882   | 0.882  |    0.882    |  0.879   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.7602308499475341
总测试时间：15.074295200000002


==> figures/shiyan/Xception/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.67   | 0.966  |    0.578    |  0.791   |
|    S    |   0.951   | 0.578  |    0.966    |  0.719   |
| Average |    0.81   | 0.772  |    0.772    |  0.755   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.8924449108079748
总测试时间：15.0042691


==> figures/shiyan/Xception/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.828   | 0.973  |    0.821    |  0.895   |
|    S    |   0.972   | 0.821  |    0.973    |   0.89   |
| Average |    0.9    | 0.897  |    0.897    |  0.893   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.7591815320041972
总测试时间：14.888089499999998


==> figures/shiyan/Xception/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.664   | 0.984  |     0.56    |  0.793   |
|    S    |   0.976   |  0.56  |    0.984    |  0.712   |
| Average |    0.82   | 0.772  |    0.772    |  0.752   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/test/acc_time_net_test.txt <==
测试准确率：0.9842602308499475
总测试时间：15.060199100000002


==> figures/shiyan/Xception/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.976   | 0.991  |    0.978    |  0.983   |
|    S    |   0.992   | 0.978  |    0.991    |  0.985   |
| Average |   0.984   | 0.984  |    0.984    |  0.984   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/train/acc_time_Xception_val.txt <==
最高准确率：0.9816561844863732
最高准确率所在epoch：39
总训练时间：9609.091143399999


==> figures/shiyan/Xception/train/table-Xception.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |    0.97   | 0.991  |    0.973    |    0.991    |   0.98   |
| S |   0.992   | 0.973  |    0.991    |    0.973    |  0.982   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/Xception/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.459601259181532
总测试时间：14.9368078


==> figures/shiyan/Xception/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.464   | 0.975  |    0.003    |  0.629   |
|    S    |    0.12   | 0.003  |    0.975    |  0.006   |
| Average |   0.292   | 0.489  |    0.489    |  0.318   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7413431269674712
总测试时间：15.0013289


==> figures/shiyan/Xception/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.959   | 0.469  |    0.982    |   0.63   |
|    S    |   0.676   | 0.982  |    0.469    |  0.801   |
| Average |   0.817   | 0.726  |    0.726    |  0.716   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/Xception/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8541448058761805
总测试时间：14.842777299999998


==> figures/shiyan/Xception/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.945   | 0.732  |    0.962    |  0.825   |
|    S    |   0.802   | 0.962  |    0.732    |  0.875   |
| Average |   0.873   | 0.847  |    0.847    |   0.85   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/exponential-1/acc_time_net_test.txt <==
测试准确率：0.46747114375655824
总测试时间：18.041574500000003


==> figures/shiyan/bot/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.468   | 0.994  |    0.001    |  0.636   |
|    S    |   0.167   | 0.001  |    0.994    |  0.002   |
| Average |   0.317   | 0.498  |    0.498    |  0.319   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.9160545645330536
总测试时间：17.8727546


==> figures/shiyan/bot/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.951   | 0.866  |     0.96    |  0.907   |
|    S    |    0.89   |  0.96  |    0.866    |  0.924   |
| Average |    0.92   | 0.913  |    0.913    |  0.916   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.8593913955928646
总测试时间：17.989827000000002


==> figures/shiyan/bot/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.862   | 0.834  |    0.882    |  0.848   |
|    S    |   0.857   | 0.882  |    0.834    |  0.869   |
| Average |   0.859   | 0.858  |    0.858    |  0.858   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.47796432318992654
总测试时间：17.7941504


==> figures/shiyan/bot/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.474   |  1.0   |    0.016    |  0.643   |
|    S    |    1.0    | 0.016  |     1.0     |  0.031   |
| Average |   0.737   | 0.508  |    0.508    |  0.337   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.4795383001049318
总测试时间：17.9575223


==> figures/shiyan/bot/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.474   |  1.0   |    0.019    |  0.643   |
|    S    |    1.0    | 0.019  |     1.0     |  0.037   |
| Average |   0.737   | 0.509  |    0.509    |   0.34   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/possion/acc_time_net_test.txt <==
测试准确率：0.9422875131164743
总测试时间：18.323087


==> figures/shiyan/bot/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.955   | 0.921  |    0.961    |  0.938   |
|    S    |   0.932   | 0.961  |    0.921    |  0.946   |
| Average |   0.943   | 0.941  |    0.941    |  0.942   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：17.984511


==> figures/shiyan/bot/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.9291710388247639
总测试时间：18.170812499999997


==> figures/shiyan/bot/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.939   | 0.908  |    0.948    |  0.923   |
|    S    |   0.921   | 0.948  |    0.908    |  0.934   |
| Average |    0.93   | 0.928  |    0.928    |  0.929   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.9045120671563484
总测试时间：18.0535221


==> figures/shiyan/bot/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.908   | 0.886  |    0.921    |  0.897   |
|    S    |   0.901   | 0.921  |    0.886    |  0.911   |
| Average |   0.905   | 0.903  |    0.903    |  0.904   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.9097586568730325
总测试时间：18.0217286


==> figures/shiyan/bot/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.925   | 0.879  |    0.937    |  0.901   |
|    S    |   0.898   | 0.937  |    0.879    |  0.917   |
| Average |   0.912   | 0.908  |    0.908    |  0.909   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.8824763903462749
总测试时间：18.1899935


==> figures/shiyan/bot/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.884   | 0.863  |     0.9     |  0.873   |
|    S    |   0.881   |  0.9   |    0.863    |   0.89   |
| Average |   0.882   | 0.881  |    0.881    |  0.882   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/test/acc_time_net_test.txt <==
测试准确率：0.9517313746065058
总测试时间：18.0739735


==> figures/shiyan/bot/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.932   | 0.968  |    0.938    |   0.95   |
|    S    |    0.97   | 0.938  |    0.968    |  0.954   |
| Average |   0.951   | 0.953  |    0.953    |  0.952   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/train/acc_time_bot_val.txt <==
最高准确率：0.9439203354297694
最高准确率所在epoch：66
总训练时间：7010.9599619


==> figures/shiyan/bot/train/table-bot.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.908   |  0.98  |    0.912    |     0.98    |  0.943   |
| S |   0.981   | 0.912  |     0.98    |    0.912    |  0.945   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/bot/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.2932843651626443
总测试时间：18.9271892


==> figures/shiyan/bot/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.275   | 0.308  |     0.28    |  0.291   |
|    S    |   0.314   |  0.28  |    0.308    |  0.296   |
| Average |   0.295   | 0.294  |    0.294    |  0.294   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7329485834207765
总测试时间：17.894275099999998


==> figures/shiyan/bot/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.982   | 0.439  |    0.993    |  0.607   |
|    S    |   0.667   | 0.993  |    0.439    |  0.798   |
| Average |   0.824   | 0.716  |    0.716    |  0.702   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/bot/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.804302203567681
总测试时间：17.9714352


==> figures/shiyan/bot/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.978   | 0.597  |    0.988    |  0.741   |
|    S    |   0.735   | 0.988  |    0.597    |  0.843   |
| Average |   0.856   | 0.792  |    0.792    |  0.792   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/exponential-1/acc_time_net_test.txt <==
测试准确率：0.47429171038824763
总测试时间：33.9203196


==> figures/shiyan/deit_base_patch16_224/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.472   | 0.997  |    0.012    |  0.641   |
|    S    |    0.8    | 0.012  |    0.997    |  0.024   |
| Average |   0.636   | 0.504  |    0.504    |  0.332   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.7250786988457503
总测试时间：33.9485569


==> figures/shiyan/deit_base_patch16_224/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.636   | 0.966  |    0.511    |  0.767   |
|    S    |   0.945   | 0.511  |    0.966    |  0.663   |
| Average |    0.79   | 0.738  |    0.738    |  0.715   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.5881427072402938
总测试时间：33.8508761


==> figures/shiyan/deit_base_patch16_224/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.534   | 0.973  |    0.247    |   0.69   |
|    S    |   0.912   | 0.247  |    0.973    |  0.389   |
| Average |   0.723   |  0.61  |     0.61    |   0.54   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.4753410283315845
总测试时间：33.7748074


==> figures/shiyan/deit_base_patch16_224/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.472   |  1.0   |    0.011    |  0.641   |
|    S    |    1.0    | 0.011  |     1.0     |  0.022   |
| Average |   0.736   | 0.505  |    0.505    |  0.332   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.4863588667366212
总测试时间：34.1270193


==> figures/shiyan/deit_base_patch16_224/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.478   |  1.0   |    0.032    |  0.647   |
|    S    |    1.0    | 0.032  |     1.0     |  0.062   |
| Average |   0.739   | 0.516  |    0.516    |  0.355   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/possion/acc_time_net_test.txt <==
测试准确率：0.9197271773347324
总测试时间：34.0815501


==> figures/shiyan/deit_base_patch16_224/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.868   | 0.978  |    0.868    |   0.92   |
|    S    |   0.978   | 0.868  |    0.978    |   0.92   |
| Average |   0.923   | 0.923  |    0.923    |   0.92   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.47114375655823715
总测试时间：33.949783599999996


==> figures/shiyan/deit_base_patch16_224/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   | 0.999  |    0.004    |  0.639   |
|    S    |    0.8    | 0.004  |    0.999    |  0.008   |
| Average |   0.635   | 0.502  |    0.502    |  0.324   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.5729275970619098
总测试时间：34.3393077


==> figures/shiyan/deit_base_patch16_224/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.525   | 0.963  |    0.227    |   0.68   |
|    S    |   0.875   | 0.227  |    0.963    |   0.36   |
| Average |    0.7    | 0.595  |    0.595    |   0.52   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.5445960125918153
总测试时间：34.175684


==> figures/shiyan/deit_base_patch16_224/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.508   | 0.958  |    0.179    |  0.664   |
|    S    |   0.826   | 0.179  |    0.958    |  0.294   |
| Average |   0.667   | 0.569  |    0.569    |  0.479   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.6846799580272823
总测试时间：34.1690206


==> figures/shiyan/deit_base_patch16_224/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.6    | 0.985  |    0.418    |  0.746   |
|    S    |    0.97   | 0.418  |    0.985    |  0.584   |
| Average |   0.785   | 0.702  |    0.702    |  0.665   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.5912906610703043
总测试时间：34.2840661


==> figures/shiyan/deit_base_patch16_224/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.535   | 0.984  |    0.243    |  0.693   |
|    S    |   0.946   | 0.243  |    0.984    |  0.387   |
| Average |   0.741   | 0.614  |    0.614    |   0.54   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/test/acc_time_net_test.txt <==
测试准确率：0.9585519412381952
总测试时间：14.9648881


==> figures/shiyan/deit_base_patch16_224/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.948   | 0.964  |    0.954    |  0.956   |
|    S    |   0.968   | 0.954  |    0.964    |  0.961   |
| Average |   0.958   | 0.959  |    0.959    |  0.958   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/train/acc_time_deit_base_patch16_224_val.txt <==
最高准确率：0.9371069182389937
最高准确率所在epoch：45
总训练时间：17262.616893399998


==> figures/shiyan/deit_base_patch16_224/train/table-deit_base_patch16_224.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.906   | 0.967  |    0.911    |    0.967    |  0.936   |
| S |   0.968   | 0.911  |    0.967    |    0.911    |  0.939   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.46589716684155297
总测试时间：34.2231914


==> figures/shiyan/deit_base_patch16_224/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.466   | 0.954  |    0.034    |  0.626   |
|    S    |   0.453   | 0.034  |    0.954    |  0.063   |
| Average |   0.459   | 0.494  |    0.494    |  0.344   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7256033578174187
总测试时间：34.330918


==> figures/shiyan/deit_base_patch16_224/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.954   | 0.437  |    0.981    |  0.599   |
|    S    |   0.663   | 0.981  |    0.437    |  0.791   |
| Average |   0.808   | 0.709  |    0.709    |  0.695   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_base_patch16_224/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.7313746065057712
总测试时间：34.1138049


==> figures/shiyan/deit_base_patch16_224/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.968   | 0.442  |    0.987    |  0.607   |
|    S    |   0.667   | 0.987  |    0.442    |  0.796   |
| Average |   0.817   | 0.714  |    0.714    |  0.702   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/exponential-1/acc_time_net_test.txt <==
测试准确率：0.47848898216159497
总测试时间：15.5381485


==> figures/shiyan/deit_tiny_patch16_224/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.474   | 0.993  |    0.023    |  0.642   |
|    S    |   0.793   | 0.023  |    0.993    |  0.045   |
| Average |   0.633   | 0.508  |    0.508    |  0.344   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.6610703043022036
总测试时间：15.470725299999998


==> figures/shiyan/deit_tiny_patch16_224/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.582   | 0.984  |    0.375    |  0.731   |
|    S    |   0.964   | 0.375  |    0.984    |   0.54   |
| Average |   0.773   |  0.68  |     0.68    |  0.636   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.5823714585519413
总测试时间：15.387421699999999


==> figures/shiyan/deit_tiny_patch16_224/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.53   | 0.987  |    0.225    |   0.69   |
|    S    |    0.95   | 0.225  |    0.987    |  0.364   |
| Average |    0.74   | 0.606  |    0.606    |  0.527   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.49527806925498424
总测试时间：15.340466800000002


==> figures/shiyan/deit_tiny_patch16_224/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.482   |  1.0   |    0.048    |   0.65   |
|    S    |    1.0    | 0.048  |     1.0     |  0.092   |
| Average |   0.741   | 0.524  |    0.524    |  0.371   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.48163693599160545
总测试时间：15.6534393


==> figures/shiyan/deit_tiny_patch16_224/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.475   | 0.998  |    0.025    |  0.644   |
|    S    |   0.926   | 0.025  |    0.998    |  0.049   |
| Average |    0.7    | 0.512  |    0.512    |  0.347   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/possion/acc_time_net_test.txt <==
测试准确率：0.9139559286463799
总测试时间：15.393899


==> figures/shiyan/deit_tiny_patch16_224/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.853   | 0.987  |     0.85    |  0.915   |
|    S    |   0.986   |  0.85  |    0.987    |  0.913   |
| Average |   0.919   | 0.919  |    0.919    |  0.914   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.47114375655823715
总测试时间：15.398534600000001


==> figures/shiyan/deit_tiny_patch16_224/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |    0.003    |  0.639   |
|    S    |    1.0    | 0.003  |     1.0     |  0.006   |
| Average |   0.735   | 0.502  |    0.502    |  0.322   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.6332633788037776
总测试时间：15.467202499999999


==> figures/shiyan/deit_tiny_patch16_224/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.563   | 0.982  |    0.324    |  0.716   |
|    S    |   0.953   | 0.324  |    0.982    |  0.484   |
| Average |   0.758   | 0.653  |    0.653    |   0.6    |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.5792235047219307
总测试时间：15.402114000000001


==> figures/shiyan/deit_tiny_patch16_224/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.528   | 0.981  |    0.224    |  0.687   |
|    S    |    0.93   | 0.224  |    0.981    |  0.361   |
| Average |   0.729   | 0.603  |    0.603    |  0.524   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.5813221406086044
总测试时间：15.486548800000001


==> figures/shiyan/deit_tiny_patch16_224/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.529   |  1.0   |    0.211    |  0.692   |
|    S    |    1.0    | 0.211  |     1.0     |  0.348   |
| Average |   0.764   | 0.605  |    0.605    |   0.52   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.5409233997901364
总测试时间：15.5104999


==> figures/shiyan/deit_tiny_patch16_224/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.506   | 0.997  |    0.137    |  0.671   |
|    S    |   0.979   | 0.137  |    0.997    |   0.24   |
| Average |   0.742   | 0.567  |    0.567    |  0.456   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/test/acc_time_net_test.txt <==
测试准确率：0.9464847848898216
总测试时间：33.9918024


==> figures/shiyan/deit_tiny_patch16_224/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.925   | 0.964  |    0.931    |  0.944   |
|    S    |   0.967   | 0.931  |    0.964    |  0.949   |
| Average |   0.946   | 0.947  |    0.947    |  0.946   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/train/acc_time_deit_tiny_patch16_224_val.txt <==
最高准确率：0.960691823899371
最高准确率所在epoch：70
总训练时间：3713.4020517999998


==> figures/shiyan/deit_tiny_patch16_224/train/table-deit_tiny_patch16_224.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.945   | 0.973  |     0.95    |    0.973    |  0.959   |
| S |   0.976   |  0.95  |    0.973    |     0.95    |  0.963   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.48111227701993703
总测试时间：15.531232800000002


==> figures/shiyan/deit_tiny_patch16_224/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.474   | 0.959  |    0.058    |  0.634   |
|    S    |   0.615   | 0.058  |    0.959    |  0.106   |
| Average |   0.545   | 0.508  |    0.508    |   0.37   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7896117523609654
总测试时间：15.475969899999999


==> figures/shiyan/deit_tiny_patch16_224/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.979   | 0.564  |    0.989    |  0.716   |
|    S    |   0.719   | 0.989  |    0.564    |  0.833   |
| Average |   0.849   | 0.777  |    0.777    |  0.774   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/deit_tiny_patch16_224/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8263378803777545
总测试时间：15.3448022


==> figures/shiyan/deit_tiny_patch16_224/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.981   | 0.642  |    0.989    |  0.776   |
|    S    |   0.758   | 0.989  |    0.642    |  0.858   |
| Average |    0.87   | 0.816  |    0.816    |  0.817   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/exponential-1/acc_time_net_test.txt <==
测试准确率：0.4706190975865687
总测试时间：27.814294


==> figures/shiyan/inception_v3/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |    0.002    |  0.639   |
|    S    |    1.0    | 0.002  |     1.0     |  0.004   |
| Average |   0.735   | 0.501  |    0.501    |  0.322   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.940713536201469
总测试时间：27.8598816


==> figures/shiyan/inception_v3/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.932   | 0.943  |    0.939    |  0.937   |
|    S    |   0.949   | 0.939  |    0.943    |  0.944   |
| Average |    0.94   | 0.941  |    0.941    |   0.94   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.7859391395592865
总测试时间：27.7730335


==> figures/shiyan/inception_v3/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.751   | 0.815  |    0.761    |  0.782   |
|    S    |   0.822   | 0.761  |    0.815    |   0.79   |
| Average |   0.787   | 0.788  |    0.788    |  0.786   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.5146904512067156
总测试时间：27.8701195


==> figures/shiyan/inception_v3/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.492   |  1.0   |    0.085    |   0.66   |
|    S    |    1.0    | 0.085  |     1.0     |  0.157   |
| Average |   0.746   | 0.543  |    0.543    |  0.409   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.4805876180482686
总测试时间：27.9929177


==> figures/shiyan/inception_v3/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.475   | 0.999  |    0.022    |  0.644   |
|    S    |   0.957   | 0.022  |    0.999    |  0.043   |
| Average |   0.716   | 0.511  |    0.511    |  0.344   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/possion/acc_time_net_test.txt <==
测试准确率：0.9716684155299056
总测试时间：28.101297799999998


==> figures/shiyan/inception_v3/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.959   | 0.982  |    0.962    |   0.97   |
|    S    |   0.984   | 0.962  |    0.982    |  0.973   |
| Average |   0.972   | 0.972  |    0.972    |  0.972   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：27.9798963


==> figures/shiyan/inception_v3/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.8651626442812173
总测试时间：27.8813221


==> figures/shiyan/inception_v3/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.83   | 0.897  |    0.837    |  0.862   |
|    S    |   0.902   | 0.837  |    0.897    |  0.868   |
| Average |   0.866   | 0.867  |    0.867    |  0.865   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.727177334732424
总测试时间：28.0568734


==> figures/shiyan/inception_v3/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.721   | 0.684  |    0.766    |  0.702   |
|    S    |   0.732   | 0.766  |    0.684    |  0.749   |
| Average |   0.727   | 0.725  |    0.725    |  0.726   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.8798530954879329
总测试时间：29.1109579


==> figures/shiyan/inception_v3/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.806   | 0.981  |     0.79    |  0.885   |
|    S    |   0.979   |  0.79  |    0.981    |  0.874   |
| Average |   0.892   | 0.886  |    0.886    |   0.88   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.7318992654774397
总测试时间：27.956418


==> figures/shiyan/inception_v3/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.643   | 0.962  |    0.528    |  0.771   |
|    S    |    0.94   | 0.528  |    0.962    |  0.676   |
| Average |   0.792   | 0.745  |    0.745    |  0.724   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/test/acc_time_net_test.txt <==
测试准确率：0.9832109129066107
总测试时间：27.8583256


==> figures/shiyan/inception_v3/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.972   | 0.993  |    0.974    |  0.982   |
|    S    |   0.994   | 0.974  |    0.993    |  0.984   |
| Average |   0.983   | 0.983  |    0.983    |  0.983   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/train/acc_time_inception_v3_val.txt <==
最高准确率：0.9842767295597484
最高准确率所在epoch：75
总训练时间：6559.6181971


==> figures/shiyan/inception_v3/train/table-inception_v3.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.975   | 0.992  |    0.977    |    0.992    |  0.983   |
| S |   0.993   | 0.977  |    0.992    |    0.977    |  0.985   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/inception_v3/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.34312696747114374
总测试时间：29.264304100000004


==> figures/shiyan/inception_v3/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.19   | 0.122  |    0.539    |  0.149   |
|    S    |   0.409   | 0.539  |    0.122    |  0.465   |
| Average |    0.3    |  0.33  |     0.33    |  0.307   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7282266526757608
总测试时间：29.149304500000003


==> figures/shiyan/inception_v3/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.972   | 0.434  |    0.989    |   0.6    |
|    S    |   0.664   | 0.989  |    0.434    |  0.795   |
| Average |   0.818   | 0.712  |    0.712    |  0.698   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/inception_v3/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.838405036726128
总测试时间：27.735572500000004


==> figures/shiyan/inception_v3/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.965   |  0.68  |    0.978    |  0.798   |
|    S    |   0.776   | 0.978  |     0.68    |  0.865   |
| Average |    0.87   | 0.829  |    0.829    |  0.832   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/exponential-1/acc_time_net_test.txt <==
测试准确率：0.4727177334732424
总测试时间：13.511090399999999


==> figures/shiyan/mobilenet_v2/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.471   | 0.998  |    0.008    |   0.64   |
|    S    |    0.8    | 0.008  |    0.998    |  0.016   |
| Average |   0.635   | 0.503  |    0.503    |  0.328   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.866211962224554
总测试时间：13.653682400000001


==> figures/shiyan/mobilenet_v2/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.785   | 0.984  |    0.762    |  0.873   |
|    S    |   0.982   | 0.762  |    0.984    |  0.858   |
| Average |   0.884   | 0.873  |    0.873    |  0.865   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.6206715634837355
总测试时间：13.5023068


==> figures/shiyan/mobilenet_v2/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.56   | 0.902  |    0.372    |  0.691   |
|    S    |    0.81   | 0.372  |    0.902    |   0.51   |
| Average |   0.685   | 0.637  |    0.637    |   0.6    |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.4821615949632739
总测试时间：13.4979564


==> figures/shiyan/mobilenet_v2/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.476   |  1.0   |    0.024    |  0.645   |
|    S    |    1.0    | 0.024  |     1.0     |  0.047   |
| Average |   0.738   | 0.512  |    0.512    |  0.346   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.47481636935991606
总测试时间：13.551365200000001


==> figures/shiyan/mobilenet_v2/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.472   |  1.0   |     0.01    |  0.641   |
|    S    |    1.0    |  0.01  |     1.0     |   0.02   |
| Average |   0.736   | 0.505  |    0.505    |   0.33   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/possion/acc_time_net_test.txt <==
测试准确率：0.9637985309548793
总测试时间：13.611137600000001


==> figures/shiyan/mobilenet_v2/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.937   |  0.99  |    0.941    |  0.963   |
|    S    |   0.991   | 0.941  |     0.99    |  0.965   |
| Average |   0.964   | 0.965  |    0.965    |  0.964   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：13.60043


==> figures/shiyan/mobilenet_v2/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.9081846799580273
总测试时间：13.4262941


==> figures/shiyan/mobilenet_v2/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.849   | 0.979  |    0.846    |  0.909   |
|    S    |   0.978   | 0.846  |    0.979    |  0.907   |
| Average |   0.913   | 0.912  |    0.912    |  0.908   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.8074501573976915
总测试时间：13.5696548


==> figures/shiyan/mobilenet_v2/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.715   | 0.982  |    0.653    |  0.827   |
|    S    |   0.976   | 0.653  |    0.982    |  0.782   |
| Average |   0.845   | 0.817  |    0.817    |  0.804   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.6925498426023085
总测试时间：13.4934132


==> figures/shiyan/mobilenet_v2/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.605   | 0.997  |    0.423    |  0.753   |
|    S    |   0.993   | 0.423  |    0.997    |  0.593   |
| Average |   0.799   |  0.71  |     0.71    |  0.673   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.5912906610703043
总测试时间：13.422325899999999


==> figures/shiyan/mobilenet_v2/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.535   | 0.991  |    0.237    |  0.695   |
|    S    |   0.968   | 0.237  |    0.991    |  0.381   |
| Average |   0.752   | 0.614  |    0.614    |  0.538   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/test/acc_time_net_test.txt <==
测试准确率：0.9742917103882477
总测试时间：13.904798


==> figures/shiyan/mobilenet_v2/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.956   | 0.991  |    0.959    |  0.973   |
|    S    |   0.992   | 0.959  |    0.991    |  0.975   |
| Average |   0.974   | 0.975  |    0.975    |  0.974   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/train/acc_time_mobileNet_val.txt <==
最高准确率：0.9743186582809225
最高准确率所在epoch：67
总训练时间：3830.7514198


==> figures/shiyan/mobilenet_v2/train/table-mobileNet.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.956   | 0.991  |    0.959    |    0.991    |  0.973   |
| S |   0.992   | 0.959  |    0.991    |    0.959    |  0.975   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/mobilenet_v2/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.2838405036726128
总测试时间：13.385407299999999


==> figures/shiyan/mobilenet_v2/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.264   | 0.294  |    0.275    |  0.278   |
|    S    |   0.305   | 0.275  |    0.294    |  0.289   |
| Average |   0.285   | 0.285  |    0.285    |  0.284   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7481636935991606
总测试时间：13.5444769


==> figures/shiyan/mobilenet_v2/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.956   | 0.486  |     0.98    |  0.644   |
|    S    |   0.683   |  0.98  |    0.486    |  0.805   |
| Average |   0.819   | 0.733  |    0.733    |  0.724   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/mobilenet_v2/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8200419727177335
总测试时间：13.2648038


==> figures/shiyan/mobilenet_v2/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.856   | 0.742  |    0.889    |  0.795   |
|    S    |   0.796   | 0.889  |    0.742    |   0.84   |
| Average |   0.826   | 0.815  |    0.815    |  0.818   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/exponential-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：16.553753


==> figures/shiyan/shufflenet_v2/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.9338929695697796
总测试时间：16.4782687


==> figures/shiyan/shufflenet_v2/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.918   | 0.943  |    0.926    |   0.93   |
|    S    |   0.948   | 0.926  |    0.943    |  0.937   |
| Average |   0.933   | 0.935  |    0.935    |  0.934   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.7014690451206715
总测试时间：16.3463852


==> figures/shiyan/shufflenet_v2/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.616   | 0.965  |    0.468    |  0.752   |
|    S    |   0.938   | 0.468  |    0.965    |  0.624   |
| Average |   0.777   | 0.716  |    0.716    |  0.688   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.5262329485834207
总测试时间：16.590806599999997


==> figures/shiyan/shufflenet_v2/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.498   |  1.0   |    0.107    |  0.665   |
|    S    |    1.0    | 0.107  |     1.0     |  0.193   |
| Average |   0.749   | 0.554  |    0.554    |  0.429   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.4769150052465897
总测试时间：16.4383166


==> figures/shiyan/shufflenet_v2/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.473   | 0.999  |    0.015    |  0.642   |
|    S    |   0.938   | 0.015  |    0.999    |   0.03   |
| Average |   0.706   | 0.507  |    0.507    |  0.336   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/possion/acc_time_net_test.txt <==
测试准确率：0.9700944386149003
总测试时间：17.5738598


==> figures/shiyan/shufflenet_v2/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.957   |  0.98  |    0.961    |  0.968   |
|    S    |   0.982   | 0.961  |     0.98    |  0.971   |
| Average |    0.97   | 0.971  |    0.971    |   0.97   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：16.5240835


==> figures/shiyan/shufflenet_v2/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.8945435466946485
总测试时间：16.5690025


==> figures/shiyan/shufflenet_v2/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.845   |  0.95  |    0.846    |  0.894   |
|    S    |    0.95   | 0.846  |     0.95    |  0.895   |
| Average |   0.898   | 0.898  |    0.898    |  0.895   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.770199370409234
总测试时间：16.4258946


==> figures/shiyan/shufflenet_v2/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.678   | 0.973  |    0.591    |  0.799   |
|    S    |   0.961   | 0.591  |    0.973    |  0.732   |
| Average |   0.819   | 0.782  |    0.782    |  0.766   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.885099685204617
总测试时间：17.3872802


==> figures/shiyan/shufflenet_v2/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.814   |  0.98  |    0.801    |  0.889   |
|    S    |   0.978   | 0.801  |     0.98    |  0.881   |
| Average |   0.896   | 0.891  |    0.891    |  0.885   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.7214060860440713
总测试时间：17.364798800000003


==> figures/shiyan/shufflenet_v2/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.631   | 0.978  |    0.495    |  0.767   |
|    S    |   0.962   | 0.495  |    0.978    |  0.654   |
| Average |   0.796   | 0.736  |    0.736    |   0.71   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/test/acc_time_net_test.txt <==
测试准确率：0.9816369359916055
总测试时间：16.2506904


==> figures/shiyan/shufflenet_v2/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.971   |  0.99  |    0.974    |   0.98   |
|    S    |   0.991   | 0.974  |     0.99    |  0.982   |
| Average |   0.981   | 0.982  |    0.982    |  0.981   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/train/acc_time_shufflenet_v2_x1_0_val.txt <==
最高准确率：0.9811320754716981
最高准确率所在epoch：93
总训练时间：2667.6044484


==> figures/shiyan/shufflenet_v2/train/table-dshufflenet_v2_x1_0.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.967   | 0.993  |     0.97    |    0.993    |   0.98   |
| S |   0.994   |  0.97  |    0.993    |     0.97    |  0.982   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/shufflenet_v2/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.4821615949632739
总测试时间：17.5921423


==> figures/shiyan/shufflenet_v2/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.475   | 0.997  |    0.027    |  0.643   |
|    S    |    0.9    | 0.027  |    0.997    |  0.052   |
| Average |   0.687   | 0.512  |    0.512    |  0.348   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7460650577124869
总测试时间：17.4845016


==> figures/shiyan/shufflenet_v2/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.956   | 0.482  |     0.98    |  0.641   |
|    S    |   0.681   |  0.98  |    0.482    |  0.804   |
| Average |   0.818   | 0.731  |    0.731    |  0.722   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/shufflenet_v2/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8436516264428122
总测试时间：17.3909521


==> figures/shiyan/shufflenet_v2/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.936   | 0.716  |    0.956    |  0.811   |
|    S    |   0.792   | 0.956  |    0.716    |  0.866   |
| Average |   0.864   | 0.836  |    0.836    |  0.838   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/exponential-1/acc_time_net_test.txt <==
测试准确率：0.47166841552990557
总测试时间：12.602578300000001


==> figures/shiyan/vgg11/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.471   |  1.0   |    0.004    |   0.64   |
|    S    |    1.0    | 0.004  |     1.0     |  0.008   |
| Average |   0.735   | 0.502  |    0.502    |  0.324   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.9223504721930745
总测试时间：12.7211455


==> figures/shiyan/vgg11/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.874   | 0.975  |    0.875    |  0.922   |
|    S    |   0.976   | 0.875  |    0.975    |  0.923   |
| Average |   0.925   | 0.925  |    0.925    |  0.923   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.5886673662119623
总测试时间：12.8292927


==> figures/shiyan/vgg11/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.533   | 0.993  |     0.23    |  0.694   |
|    S    |   0.975   |  0.23  |    0.993    |  0.372   |
| Average |   0.754   | 0.611  |    0.611    |  0.533   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.7875131164742917
总测试时间：12.5439047


==> figures/shiyan/vgg11/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.689   | 0.999  |     0.6     |  0.816   |
|    S    |   0.998   |  0.6   |    0.999    |  0.749   |
| Average |   0.844   |  0.8   |     0.8     |  0.782   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.5839454354669464
总测试时间：12.6127968


==> figures/shiyan/vgg11/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.531   | 0.989  |    0.226    |  0.691   |
|    S    |   0.958   | 0.226  |    0.989    |  0.366   |
| Average |   0.745   | 0.608  |    0.608    |  0.528   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/possion/acc_time_net_test.txt <==
测试准确率：0.968520461699895
总测试时间：12.8408413


==> figures/shiyan/vgg11/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.95   | 0.984  |    0.955    |  0.967   |
|    S    |   0.986   | 0.955  |    0.984    |   0.97   |
| Average |   0.968   |  0.97  |     0.97    |  0.968   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.47429171038824763
总测试时间：12.7871721


==> figures/shiyan/vgg11/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.472   |  1.0   |    0.009    |  0.641   |
|    S    |    1.0    | 0.009  |     1.0     |  0.018   |
| Average |   0.736   | 0.504  |    0.504    |   0.33   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.7051416579223505
总测试时间：12.8620883


==> figures/shiyan/vgg11/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.615   | 0.994  |    0.449    |   0.76   |
|    S    |   0.989   | 0.449  |    0.994    |  0.618   |
| Average |   0.802   | 0.722  |    0.722    |  0.689   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.5524658971668416
总测试时间：12.8575591


==> figures/shiyan/vgg11/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.512   |  1.0   |    0.156    |  0.677   |
|    S    |    1.0    | 0.156  |     1.0     |   0.27   |
| Average |   0.756   | 0.578  |    0.578    |  0.474   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.8793284365162645
总测试时间：12.8647108


==> figures/shiyan/vgg11/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.801   | 0.988  |    0.783    |  0.885   |
|    S    |   0.986   | 0.783  |    0.988    |  0.873   |
| Average |   0.894   | 0.885  |    0.885    |  0.879   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.7214060860440713
总测试时间：12.778372


==> figures/shiyan/vgg11/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.629   | 0.994  |     0.48    |   0.77   |
|    S    |    0.99   |  0.48  |    0.994    |  0.647   |
| Average |    0.81   | 0.737  |    0.737    |  0.708   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/test/acc_time_net_test.txt <==
测试准确率：0.972193074501574
总测试时间：12.541767399999998


==> figures/shiyan/vgg11/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.961   | 0.981  |    0.964    |  0.971   |
|    S    |   0.983   | 0.964  |    0.981    |  0.973   |
| Average |   0.972   | 0.972  |    0.972    |  0.972   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/train/acc_time_vgg11_val.txt <==
最高准确率：0.9764150943396226
最高准确率所在epoch：66
总训练时间：5679.2053644


==> figures/shiyan/vgg11/train/table-vgg11.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.964   | 0.987  |    0.967    |    0.987    |  0.975   |
| S |   0.988   | 0.967  |    0.987    |    0.967    |  0.977   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/vgg11/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.47114375655823715
总测试时间：12.8649414


==> figures/shiyan/vgg11/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |    0.003    |  0.639   |
|    S    |    1.0    | 0.003  |     1.0     |  0.006   |
| Average |   0.735   | 0.502  |    0.502    |  0.322   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7460650577124869
总测试时间：12.9644275


==> figures/shiyan/vgg11/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.986   | 0.466  |    0.994    |  0.633   |
|    S    |   0.678   | 0.994  |    0.466    |  0.806   |
| Average |   0.832   |  0.73  |     0.73    |   0.72   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg11/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8410283315844701
总测试时间：12.8625831


==> figures/shiyan/vgg11/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.909   | 0.735  |    0.935    |  0.813   |
|    S    |   0.799   | 0.935  |    0.735    |  0.862   |
| Average |   0.854   | 0.835  |    0.835    |  0.837   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/exponential-1/acc_time_net_test.txt <==
测试准确率：0.4769150052465897
总测试时间：18.398587



==> figures/shiyan/vgg16/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.473   | 0.997  |    0.017    |  0.642   |
|    S    |    0.85   | 0.017  |    0.997    |  0.033   |
| Average |   0.662   | 0.507  |    0.507    |  0.338   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.938090241343127
总测试时间：18.4185858


==> figures/shiyan/vgg16/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.909   | 0.965  |    0.914    |  0.936   |
|    S    |   0.968   | 0.914  |    0.965    |   0.94   |
| Average |   0.938   | 0.939  |    0.939    |  0.938   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.7151101783840503
总测试时间：18.5677733


==> figures/shiyan/vgg16/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.627   | 0.971  |    0.489    |  0.762   |
|    S    |    0.95   | 0.489  |    0.971    |  0.646   |
| Average |   0.788   |  0.73  |     0.73    |  0.704   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.7854144805876181
总测试时间：18.5688966


==> figures/shiyan/vgg16/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.689   |  0.99  |    0.604    |  0.813   |
|    S    |   0.985   | 0.604  |     0.99    |  0.749   |
| Average |   0.837   | 0.797  |    0.797    |  0.781   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.6322140608604407
总测试时间：18.6964401


==> figures/shiyan/vgg16/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.562   | 0.984  |     0.32    |  0.715   |
|    S    |   0.959   |  0.32  |    0.984    |   0.48   |
| Average |    0.76   | 0.652  |    0.652    |  0.597   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/possion/acc_time_net_test.txt <==
测试准确率：0.9643231899265478
总测试时间：18.619224900000003


==> figures/shiyan/vgg16/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.942   | 0.984  |    0.947    |  0.963   |
|    S    |   0.986   | 0.947  |    0.984    |  0.966   |
| Average |   0.964   | 0.966  |    0.966    |  0.964   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.46799580272822666
总测试时间：18.6547986


==> figures/shiyan/vgg16/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.469   | 0.989  |    0.007    |  0.636   |
|    S    |   0.412   | 0.007  |    0.989    |  0.014   |
| Average |   0.441   | 0.498  |    0.498    |  0.325   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.838405036726128
总测试时间：18.5784344


==> figures/shiyan/vgg16/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.752   | 0.979  |    0.714    |  0.851   |
|    S    |   0.974   | 0.714  |    0.979    |  0.824   |
| Average |   0.863   | 0.846  |    0.846    |  0.837   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.695697796432319
总测试时间：18.6711438


==> figures/shiyan/vgg16/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.608   | 0.989  |    0.436    |  0.753   |
|    S    |   0.978   | 0.436  |    0.989    |  0.603   |
| Average |   0.793   | 0.713  |    0.713    |  0.678   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.9150052465897167
总测试时间：18.921407400000003


==> figures/shiyan/vgg16/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.867   | 0.968  |    0.868    |  0.915   |
|    S    |   0.968   | 0.868  |    0.968    |  0.915   |
| Average |   0.917   | 0.918  |    0.918    |  0.915   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.8488982161594963
总测试时间：18.842688600000002


==> figures/shiyan/vgg16/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.775   | 0.955  |    0.755    |  0.856   |
|    S    |    0.95   | 0.755  |    0.955    |  0.841   |
| Average |   0.862   | 0.855  |    0.855    |  0.848   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/test/acc_time_net_test.txt <==
测试准确率：0.9669464847848899
总测试时间：18.4373121
测试准确率：0.9669464847848899
总测试时间：18.6359383


==> figures/shiyan/vgg16/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.948   | 0.983  |    0.953    |  0.965   |
|    S    |   0.985   | 0.953  |    0.983    |  0.969   |
| Average |   0.967   | 0.968  |    0.968    |  0.967   |
+---------+-----------+--------+-------------+----------++---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.948   | 0.983  |    0.953    |  0.965   |
|    S    |   0.985   | 0.953  |    0.983    |  0.969   |
| Average |   0.967   | 0.968  |    0.968    |  0.967   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/train/acc_time_vgg16_val.txt <==
最高准确率：0.9680293501048218
最高准确率所在epoch：17
总训练时间：9159.6529478
the model accuracy is  0.96803

==> figures/shiyan/vgg16/train/table-vgg16.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |    0.95   | 0.983  |    0.955    |    0.983    |  0.966   |
| S |   0.985   | 0.955  |    0.983    |    0.955    |   0.97   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/vgg16/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.48530954879328436
总测试时间：18.9755105


==> figures/shiyan/vgg16/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.477   | 0.989  |     0.04    |  0.644   |
|    S    |    0.8    |  0.04  |    0.989    |  0.076   |
| Average |   0.639   | 0.515  |    0.515    |   0.36   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7203567681007346
总测试时间：19.3372269


==> figures/shiyan/vgg16/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.992   | 0.408  |    0.997    |  0.578   |
|    S    |   0.655   | 0.997  |    0.408    |  0.791   |
| Average |   0.823   | 0.702  |    0.702    |  0.684   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg16/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.838405036726128
总测试时间：18.5360032


==> figures/shiyan/vgg16/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.948   | 0.694  |    0.966    |  0.801   |
|    S    |   0.781   | 0.966  |    0.694    |  0.864   |
| Average |   0.865   |  0.83  |     0.83    |  0.832   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/exponential-1/acc_time_net_test.txt <==
测试准确率：0.47114375655823715
总测试时间：24.121592800000002


==> figures/shiyan/vgg19/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |    0.003    |  0.639   |
|    S    |    1.0    | 0.003  |     1.0     |  0.006   |
| Average |   0.735   | 0.502  |    0.502    |  0.322   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.8426023084994754
总测试时间：24.264990100000002


==> figures/shiyan/vgg19/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.755   | 0.984  |    0.717    |  0.854   |
|    S    |   0.981   | 0.717  |    0.984    |  0.828   |
| Average |   0.868   | 0.851  |    0.851    |  0.841   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.48688352570828963
总测试时间：24.2062195


==> figures/shiyan/vgg19/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.478   | 0.999  |    0.034    |  0.647   |
|    S    |   0.971   | 0.034  |    0.999    |  0.066   |
| Average |   0.725   | 0.517  |    0.517    |  0.357   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.720881427072403
总测试时间：23.9346907


==> figures/shiyan/vgg19/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.627   | 0.999  |    0.475    |   0.77   |
|    S    |   0.998   | 0.475  |    0.999    |  0.644   |
| Average |   0.812   | 0.737  |    0.737    |  0.707   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.5099685204616999
总测试时间：24.1045348


==> figures/shiyan/vgg19/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.489   | 0.993  |    0.082    |  0.655   |
|    S    |   0.933   | 0.082  |    0.993    |  0.151   |
| Average |   0.711   | 0.537  |    0.537    |  0.403   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/possion/acc_time_net_test.txt <==
测试准确率：0.9690451206715635
总测试时间：24.5705475


==> figures/shiyan/vgg19/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.948   | 0.988  |    0.953    |  0.968   |
|    S    |   0.989   | 0.953  |    0.988    |  0.971   |
| Average |   0.969   |  0.97  |     0.97    |   0.97   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.472193074501574
总测试时间：24.3871134


==> figures/shiyan/vgg19/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.471   | 0.994  |     0.01    |  0.639   |
|    S    |   0.667   |  0.01  |    0.994    |   0.02   |
| Average |   0.569   | 0.502  |    0.502    |   0.33   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.5944386149003148
总测试时间：24.4898481


==> figures/shiyan/vgg19/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.537   |  0.98  |    0.253    |  0.694   |
|    S    |   0.934   | 0.253  |     0.98    |  0.398   |
| Average |   0.736   | 0.617  |    0.617    |  0.546   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.4926547743966422
总测试时间：24.3819145


==> figures/shiyan/vgg19/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.481   | 0.998  |    0.045    |  0.649   |
|    S    |   0.958   | 0.045  |    0.998    |  0.086   |
| Average |    0.72   | 0.522  |    0.522    |  0.368   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.7749213011542497
总测试时间：24.4398372


==> figures/shiyan/vgg19/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.68   | 0.985  |    0.589    |  0.805   |
|    S    |   0.979   | 0.589  |    0.985    |  0.735   |
| Average |   0.829   | 0.787  |    0.787    |   0.77   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.5535152151101784
总测试时间：24.48509


==> figures/shiyan/vgg19/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.513   | 0.997  |    0.161    |  0.677   |
|    S    |   0.982   | 0.161  |    0.997    |  0.277   |
| Average |   0.748   | 0.579  |    0.579    |  0.477   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/test/acc_time_net_test.txt <==
测试准确率：0.9769150052465897
总测试时间：31.3672704


==> figures/shiyan/vgg19/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.966   | 0.985  |    0.969    |  0.975   |
|    S    |   0.987   | 0.969  |    0.985    |  0.978   |
| Average |   0.977   | 0.977  |    0.977    |  0.976   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/train/acc_time_vgg19_val.txt <==
最高准确率：0.9711740041928721
最高准确率所在epoch：82
总训练时间：11575.187608


==> figures/shiyan/vgg19/train/table-vgg19.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.956   | 0.984  |    0.959    |    0.984    |   0.97   |
| S |   0.986   | 0.959  |    0.984    |    0.959    |  0.972   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/vgg19/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.47114375655823715
总测试时间：24.5552128


==> figures/shiyan/vgg19/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |    0.003    |  0.639   |
|    S    |    1.0    | 0.003  |     1.0     |  0.006   |
| Average |   0.735   | 0.502  |    0.502    |  0.322   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.7434417628541448
总测试时间：24.9306146


==> figures/shiyan/vgg19/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.979   | 0.464  |    0.991    |   0.63   |
|    S    |   0.676   | 0.991  |    0.464    |  0.804   |
| Average |   0.827   | 0.727  |    0.727    |  0.717   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vgg19/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8646379853095488
总测试时间：24.4902412


==> figures/shiyan/vgg19/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.958   | 0.744  |    0.971    |  0.838   |
|    S    |   0.811   | 0.971  |    0.744    |  0.884   |
| Average |   0.884   | 0.858  |    0.858    |  0.861   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/exponential-1/acc_time_net_test.txt <==
测试准确率：0.47848898216159497
总测试时间：15.748256899999998


==> figures/shiyan/vit-16/exponential-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.474   | 0.992  |    0.024    |  0.641   |
|    S    |   0.774   | 0.024  |    0.992    |  0.047   |
| Average |   0.624   | 0.508  |    0.508    |  0.344   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/gaussion0-0.01/acc_time_net_test.txt <==
测试准确率：0.9092339979013642
总测试时间：15.8505444


==> figures/shiyan/vit-16/gaussion0-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.904   | 0.903  |    0.915    |  0.903   |
|    S    |   0.914   | 0.915  |    0.903    |  0.914   |
| Average |   0.909   | 0.909  |    0.909    |  0.909   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/gaussion0-0.05/acc_time_net_test.txt <==
测试准确率：0.8898216159496327
总测试时间：15.8726713


==> figures/shiyan/vit-16/gaussion0-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.873   | 0.896  |    0.884    |  0.884   |
|    S    |   0.906   | 0.884  |    0.896    |  0.895   |
| Average |    0.89   |  0.89  |     0.89    |   0.89   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/gaussion0.2-0.01/acc_time_net_test.txt <==
测试准确率：0.48163693599160545
总测试时间：15.7832797


==> figures/shiyan/vit-16/gaussion0.2-0.01/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.475   |  1.0   |    0.023    |  0.644   |
|    S    |    1.0    | 0.023  |     1.0     |  0.045   |
| Average |   0.737   | 0.512  |    0.512    |  0.344   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/gaussion0.2-0.05/acc_time_net_test.txt <==
测试准确率：0.5010493179433368
总测试时间：15.779320199999999


==> figures/shiyan/vit-16/gaussion0.2-0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.485   | 0.999  |     0.06    |  0.653   |
|    S    |   0.984   |  0.06  |    0.999    |  0.113   |
| Average |   0.735   |  0.53  |     0.53    |  0.383   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/possion/acc_time_net_test.txt <==
测试准确率：0.9108079748163693
总测试时间：15.9449821


==> figures/shiyan/vit-16/possion/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.913   | 0.895  |    0.925    |  0.904   |
|    S    |   0.909   | 0.925  |    0.895    |  0.917   |
| Average |   0.911   |  0.91  |     0.91    |  0.911   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/rayleigh0-1/acc_time_net_test.txt <==
测试准确率：0.4695697796432319
总测试时间：15.900436800000001


==> figures/shiyan/vit-16/rayleigh0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |    0.47   |  1.0   |     0.0     |  0.639   |
|    S    |    0.0    |  0.0   |     1.0     |   0.0    |
| Average |   0.235   |  0.5   |     0.5     |   0.32   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/salt and pepper0.05/acc_time_net_test.txt <==
测试准确率：0.9024134312696747
总测试时间：16.1896212


==> figures/shiyan/vit-16/salt and pepper0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.891   | 0.903  |    0.902    |  0.897   |
|    S    |   0.913   | 0.902  |    0.903    |  0.907   |
| Average |   0.902   | 0.903  |    0.903    |  0.902   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/salt and pepper0.1/acc_time_net_test.txt <==
测试准确率：0.8903462749213011
总测试时间：16.139709500000002


==> figures/shiyan/vit-16/salt and pepper0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.874   | 0.896  |    0.885    |  0.885   |
|    S    |   0.906   | 0.885  |    0.896    |  0.895   |
| Average |    0.89   | 0.891  |    0.891    |   0.89   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/speckle0.05/acc_time_net_test.txt <==
测试准确率：0.9060860440713536
总测试时间：16.0425585


==> figures/shiyan/vit-16/speckle0.05/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.887   | 0.916  |    0.897    |  0.901   |
|    S    |   0.924   | 0.897  |    0.916    |   0.91   |
| Average |   0.906   | 0.907  |    0.907    |  0.906   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/speckle0.1/acc_time_net_test.txt <==
测试准确率：0.8940188877229801
总测试时间：16.1502373


==> figures/shiyan/vit-16/speckle0.1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.871   | 0.909  |     0.88    |   0.89   |
|    S    |   0.917   |  0.88  |    0.909    |  0.898   |
| Average |   0.894   | 0.894  |    0.894    |  0.894   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/test/acc_time_net_test.txt <==
测试准确率：0.9144805876180483
总测试时间：15.747841400000002


==> figures/shiyan/vit-16/test/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.927   | 0.888  |    0.938    |  0.907   |
|    S    |   0.905   | 0.938  |    0.888    |  0.921   |
| Average |   0.916   | 0.913  |    0.913    |  0.914   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/train/acc_time_vit-l-16_val.txt <==

最高准确率：0.9313417190775681
最高准确率所在epoch：5
总训练时间：10143.0789997


==> figures/shiyan/vit-16/train/table-vit-l-16.txt <==
+---+-----------+--------+-------------+-------------+----------+
|   | Precision | Recall | Specificity | Sensitivity | F1-Score |
+---+-----------+--------+-------------+-------------+----------+
| I |   0.933   |  0.92  |    0.942    |     0.92    |  0.926   |
| S |    0.93   | 0.942  |     0.92    |    0.942    |  0.936   |
+---+-----------+--------+-------------+-------------+----------+

==> figures/shiyan/vit-16/uniform0-1/acc_time_net_test.txt <==
测试准确率：0.49055613850996854
总测试时间：16.2645657


==> figures/shiyan/vit-16/uniform0-1/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.466   | 0.577  |    0.414    |  0.516   |
|    S    |   0.525   | 0.414  |    0.577    |  0.463   |
| Average |   0.495   | 0.496  |    0.496    |   0.49   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/zhouqi50cos/acc_time_net_test.txt <==
测试准确率：0.667890870933893
总测试时间：16.0752683


==> figures/shiyan/vit-16/zhouqi50cos/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.958   | 0.306  |    0.988    |  0.464   |
|    S    |   0.617   | 0.988  |    0.306    |   0.76   |
| Average |   0.787   | 0.647  |    0.647    |  0.612   |
+---------+-----------+--------+-------------+----------+

==> figures/shiyan/vit-16/zhouqi50sin/acc_time_net_test.txt <==
测试准确率：0.8604407135362014
总测试时间：16.4434047


==> figures/shiyan/vit-16/zhouqi50sin/table_net_test.txt <==
+---------+-----------+--------+-------------+----------+
|         | Precision | Recall | Specificity | F1-Score |
+---------+-----------+--------+-------------+----------+
|    I    |   0.974   | 0.722  |    0.983    |  0.829   |
|    S    |    0.8    | 0.983  |    0.722    |  0.882   |
| Average |   0.887   | 0.852  |    0.852    |  0.855   |
+---------+-----------+--------+-------------+----------+
